Remote Memory-Deduplication Attacks

Memory utilization can be reduced by merging identical memory blocks into copy-on-write mappings. Previous work showed that this so-called memory deduplication can be exploited in local attacks to break ASLR, spy on other programs,and determine the presence of data, i.e., website images. All these attacks exploit memory deduplication across security domains, which in turn was disabled. However, within a security domain or on an isolated system with no untrusted local access, memory deduplication is still not considered a security risk and was recently re-enabled on Windows by default. In this paper, we present the first fully remote memorydeduplication attacks. Unlike previous attacks, our attacks require no local code execution. Consequently, we can disclose memory contents from a remote server merely by sending and timing HTTP/1 and HTTP/2 network requests. We demonstrate our attacks on deduplication both on Windows and Linux and attack widely used server software such as Memcached and InnoDB. Our side channel leaks up to 34.41 B/h over the internet, making it faster than comparable remote memory-disclosure channels. We showcase our remote memory-deduplication attack in three case studies: First, we show that an attacker can disclose the presence of data in memory on a server running Memcached. We show that this information disclosure channel can also be used for fingerprinting and detect the correct libc version over the internet in 166.51 s. Second, in combination with InnoDB, we present an information disclosure attack to leak MariaDB database records. Third, we demonstrate a fully remote KASLR break in less than 4 minutes allowing to derandomize the kernel image of a virtual machine over the Internet, i.e., 14 network hops away. We conclude that memory deduplication must also be considered a security risk if only applied within a single security domain.

==> data/amplification_local.csv <==
Ampl;;;Y
1;48.3;0.2957765453386215;7257.6;0.001968420295945687;7209.3
8;90.03;0.5263703685408555;13700.85;0.003458845566496474;13610.82
16;167.5;0.5390542281667338;23113.64;0.003906419898290703;22946.14
32;228.93;0.3186995453817956;40376.82;0.001806974569177426;40147.89
64;10844.44;0.1840699088383176;73224.25;0.027260573951970898;62379.81
128;39190.71;0.14660016820910104;137491.14;0.04178716299998748;98300.43000000002


==> data/box/results/meas16_kvm_ampl.csv <==
1;0.74
2;0.906
3;0.975
4;0.987
5;0.984
6;0.979
7;0.973
8;0.97
9;0.958
10;0.964
20;0.962
30;0.916
40;0.946
50;0.958
60;0.984
70;0.99
80;0.974
90;0.983
100;0.992
250;0.998
500;1.0
750;1.0
1000;1.0


==> data/box/results/meas1_kvm_ampl.csv <==
1;0.678
2;0.633
3;0.669
4;0.694
5;0.771
6;0.732
7;0.796
8;0.778
9;0.805
10;0.784
20;0.875
30;0.938
40;0.953
50;0.977
60;0.982
70;0.986
80;0.989
90;0.991
100;0.997
250;1.0
500;1.0
750;1.0
1000;1.0


==> data/box/results/meas32_kvm_ampl.csv <==
1;0.761
2;0.897
3;0.903
4;0.962
5;0.989
6;0.975
7;0.992
8;0.995
9;0.995
10;0.999
20;0.997
30;0.992
40;0.994
50;0.993
60;0.995
70;0.994
80;0.985
90;0.987
100;0.988
250;1.0
500;1.0
750;1.0
1000;1.0


==> data/box/results/meas8_kvm_ampl.csv <==
1;0.744
2;0.846
3;0.893
4;0.931
5;0.947
6;0.974
7;0.966
8;0.979
9;0.973
10;0.979
20;0.971
30;0.96
40;0.959
50;0.931
60;0.994
70;0.994
80;0.987
90;0.994
100;0.983
250;1.0
500;1.0
750;1.0
1000;1.0


==> data/fingerprinting_inet_cow.csv <==
2032696
2226180
2106352
2030568
2110412
2235410
2302623
1945216
2282905
2054282
2358307
1973546
1976345
2069137
2106789
2209735
2402272
2307432
2387569
1936853
2052268
2059262
1758781
1986870
2230893
2148759
1965681
2258004
1896681
1829295
2147577
1737993
2029070
1887125
2075879
1997006
2017982
1928391
2075335
1877377
2275598
1919251
2052927
2032045
2164844
2096750
1913218
1897246
2113830
2152696
2071017
1860702
1959738
2085476
2442899
1894085
1953345
2344844
1762455
1925641
2041830
2262487
2176764
1936205
2018946
2168382
2311511
1951452
1880639
1900655
2013373
1932575
2038087
2184649
1824187
1832568
1923369
2401239
2046486
2052968
2142131
1931030
2031190
1962139
1970168
2296241
2056051
2033158
1833434
2038756
2394053
1997352
2098799
1911608
1940544
2084196
1891116
2424056
1923447
2106175
2112500
2234148
2216936
2463949
2203941
1896798
2111207
1743952
2273520
2007825
2247418
2084075
1936201
2123031
2432962
2076764
2013574
1864020
1891962
2068096
2107619
2181495
2003833
1974261
1913810
1850389
2212703
1965040
2139877
2051416
1994422
2009271
2012133
1983401
2181927
2070274
1998939
2066253
1990123
1865399
1884472
1764938
2103879
1928624
2001011
2030990
2139200
2102581
2145975
1751353
1984641
2151288
2252473
2036465
1969148
2292645
1897715
2096845
2444809
2384649
1941939
2220428
1920764
2119749
2094856
2081356
2008891
2242785
2170394
2276666
1824189
2410827
2088834
2069449
2206058
2374149
2139642
2072816
2056923
1926074
2038282
2175066
1875270
1973168
1952887
2129329
2122567
2040100
1841464
1984849
1961444
2136024
2039420
1844568
2433020
1863358
1841567
1891240
1914769
2164020
2052839
2165953
2058423
2370514
2012449
1900387
2060054
1988918
1846269
2056105
1883637
1857963
2321316
1793350
2017702
1780951
1988808
2021558
2230648
2051774
2065801
2047438
2202759
2167718
2023352
2005629
1915752
1848196
2292169
1991343
2314914
1896180
1965763
1897977
1958397
2310584
2005439
2073020
1853666
2419579
2045210
1950580
2249355
2005154
2079914
1986379
1913694
2161336
2136067
1883804
2441815
2316233
1958914
2043933
1936949
1964380
2264491
2234044
1879251
2113586
1860803
1926967
2248848
2052836
1923641
2032351
1827949
2057602
2216699
2100001
2053188
2114752
2255773
2110432
2094237
1788893
1956396
1934852
2163972
2103607
2170306
2011022
2167659
1863731
1773353
2142640
1784745
2008874
1841498
2167331
2327347
1847276
2057267
2388959
1921363
1871253
2000059
1795368
2334296
2084906
1960267
2412654
2245176
2182958
1867075
1825797
2031066
2245504
2278271
1905123
2283995
1911929
2403718
2041359
2027602
1966893
2036226
1912610
1932721
2179982
2017278
2042707
1964748
2148213
2240829
2292380
2250562
2110341
2196018
2007393
1988766
2219621
1888421
2057673
2064523
2062062
2085340
2121397
2390310
2151951
2298919
2148484
2073740
1972483
2330444
2035275
2155307
2006552
2080242
2142471
1912838
1991807
2138230
2013178
1895265
2139447
2040182
2355307
2206224
2178728
2001118
2115302
1886388
1995371
2014513
2290845
2261627
2272271
2219234
2201123
2280140
1991310
2351464
2195145
2020937
1788774
2226026
1839663
1778896
2072095
1984614
1911323
2106650
2180932
2141596
1934215
1983169
1837818
1986741
1959914
1969827
2298597
2157058
1872935
2351622
2244620
1980520
2172929
1956523
2009606
2163589
2278834
2152029
1974802
2137048
2166943
1916210
1896681
2115899
1817496
2166921
1971908
1991351
1937937
1841019
1938574
1966479
1903839
2259158
1816772
1921274
1868909
2060822
1819531
1760698
2090645
1848816
2054846
2315465
1898834
2038084
2141545
2205522
1881893
1915524
1924923
1906475
1982586
2187117
2196358
2362129
1913279
1959455
1892542
2065090
1759165
1905414
2265260
2210234
1965788
1985151
1945670
2027433
1870325
1849589
1908047
2061872
2177138
1810592
1861790
2320563
1942895
1927959
2028477
1821637
2177425
1782854
2341140
2115286
2046119
2005799
2233353
2261976
2440659
1958342
1949543
2284068
2170735
2097007
1924165
2128765
1763627
2093849
2262515
2268417
2347318
2224279
1945791
1789430
2134595
2320029
2154440
1987094
2100602
1992137
2205974
1914793
2437450
2115132
1997535
2399479
2109926
2179200
2224719
2119582
2045930
1976789
2223954
1847955
2156101
2131433
2255783
1924455
1993057
2189650
1869877
2259164
2127989
2215532
2392810
2224976
2001568
1966912
1859952
2229327
2181700
2047455
1977890
2296288
2178428
2097014
1933323
2192442
1946194
1928746
2293682
2408039
1974593
2087308
2188569
2399020
2390445
2071194
2176796
2161038
1914945
2234316
1942387
1978695
1943778
1891353
2103425
2303147
2178876
1958684
2023482
2342271
2257339
1971067
2080620
1943395
2242377
1832911
1903493
1992074
1932880
2240619
2105382
2091061
2266333
2042754
2152842
2144867
2234262
2304718
2111742
2018116
2205648
2134354
2327263
2274826
2122325
2277114
2304974
2461336
2113967
2357309
2273361
2332948
1877069
2127853
2006870
2237776
2200197
2082682
2332650
2011324
1929600
1997986
2164385
2063988
2041298
2073766
2124897
2103949
1993832
2136155
2009327
2071407
1899499
1952401
2153661
2256728
2255648
1962928
2042510
2100591
1741609
1768517
1906309
1981068
1947690
1787501
2129490
2000111
2216016
1761427
1932566
2062638
1908836
2129632
2185301
2233591
2182591
2000670
2194915
2043844
2120138
1914043
2304579
1945415
2269067
1979600
2381557
1901341
1905810
2215424
2027160
2342259
1974844
2148341
2049693
2183114
1962507
2011555
2010586
2180251
2302941
2342382
2450641
2073660
1924456
2159327
2199033
2120802
1947553
2025126
1861899
2161996
2131664
2405763
1950055
2235179
2012676
2181532
1959532
2069049
1945645
2033210
2209444
2124503
2171507
1842106
2218144
2042714
2226443
2249311
2218718
2115550
1950628
1977983
1991845
2234984
2462927
2169076
2235531
2142286
2162581
2055932
1996187
2357659
2285973
1969692
1862765
2214324
2031478
2196973
2422391
2186645
2235784
2360726
2239900
2032416
2150026
2159657
2056706
2081083
2078183
2189681
2070303
2171382
2364948
2107754
2069114
2205122
1915469
2360789
1973507
2275667
2214408
2022534
2108212
2206168
2150749
1957164
2008863
2374081
1852144
2204279
1911521
1981325
1981990
1949018
2045959
2257068
1882096
2100605
2114788
1943074
2349675
1920060
1846273
2086887
2101771
2087110
2286263
2064166
1929241
1914421
2028130
2016539
2004862
2351183
2067933
1890273
1925342
2046657
1900167
2318057
2126688
2069844
2068550
1923231
2211651
2340767
2191189
1941812
2311892
2354052
1918835
1988176
2158995
2144028
2105034
2162732
1957365
1800909
2043264
2186625
1887781
2258485
2217656
2167811
2173888
1876256
2439030
2361746
2299071
1982743
1894184
2039476
2140825
2065122
1985887
2386766
2114804
2066030
2040676
2227113
2114191
1937315
1801497
2281373
1977158
2225601
1848012
2252448
1912790
1950533
2024845
2011441
2003907
2351388
2134984
2180792
1901927
1969238
2319414
2203315
1975319
2122727
1856638
2163251
1892099
2216715
2071353
1995115
2146891
1898741
2414378
2095009
2094788
2247828
2122556
1964934
1887027
2115409
2076269
1900468
1965857
2228201
2077963
1904775
2350597
2070849
2181064
2332143
1973550
1932688
2107104
2095823
2302254
2448643
1957745
2205908
2147367
2184228
2133726
1805942
1975831
2296399
2126577
2209000
1991470
1993584
2085351
2151907
2108590
2163268
1915121
1950472
2264419
1989112
2050703
2009234
2102454
2148473
2451568
1807007
2051502
2146549
2405812
1855040
2138474
2103797
2089882
2156406
2188515
2010844
2047384
2027254
2005881
2103938
2282868
1968867
2279836
2074574
2015959
2054461
2020456
1985872
2287650
2230918
2044125
2000469
1792016
1906886
2009135
2100589
2291374
2121983
2076367
1943707
1966785
2449152
2213119
2260608
2413946
2053582
2315885
2337141
2010710
2345871
2066318
1926555
2019267
2225798
1929300
2098231
2235514
2180607
2023109
2318887
1956074
2149430
2100378
2392426
2186289
2144336
1886782
2097037
1940433
2079651
2328799
1985268
2126202
2087209
2192730
2076143
2203947
1835370
2336878
2023733
2371550
1803479
1851990
2193383
2115073
1920829
1941774
2302535
2203438
2431025
1889816
1864621
1958764
1957497
2059701
2156759
2263418
2071791
2461522
2416712
2299829
1987376
2127918
2110502
2060494
2006097
1902735
2111592
2200781
2215757
1856362
1881328
1996027
2247962
2062244
1855589
2397912
1938559
2115819
2102538
2162501
1852557
1930852
2013406
1844212
1875227
2284523
1857617
1879486
2194211
2001999
1922309
2090476
1967319
2135617
2169888
2025048
2175592
2286915
2333887
2027814
1847822
2251783
2079901
2430942
1893024
2194638
1945583
2033579
2205565
1981589
1933710
2232283
2047504
1925443
1989900
2365400
2240320
2146528
1985888
2211229
1898318
1835903
1950115
2100496
2414507
1952478
2114383
1859936
1854272
1860816
1935382
2105356
2029430
2136440
1908439
2322550
1908347
2141214
2277520
2010318
1999364
2263344
2352561
2064316
1891831
1918468
2017690
2191070
2198190
1999318
2059249
2121518
2291471
1992158
2159962
2033422
2043605
2049337
2169405
2150628
1909155
2130955
1817921
2073522
1952310
1998997
2136131
1950292
2107884
1937926
1961481
1960306
2223533
2269663
2164465
2115647
2211911
1935411
2197914
2022693
2214741
2386801
1892480
2168415
2041815
2036496
2182114
1930765
2017587
1919299
2296298
1958928
1969812
2066021
2226019
1914562
1950848
1981428
2058491
2070123
2372573
1939336
1953059
1966584
2160836
2128877
2088534
2225969
2013636
2109373
2392565
2206490
2290667
1851495
1885750
2029960
2051814
2375956
1852201
2019431
2034489
2322570
1948000
2244199
2321850
1813694
2256828
1913207
2045584
1845782
2129969
2267736
2041884
2062702
2244587
2170136
2154989
2002223
2016020
2235613
1863414
1953919
2065477
2301579
2025680
2342078
2009037
2225121
1837692
2260217
2329472
2135795
2355209
2193352
2071565
1927067
2153731
1987568
2187924
2114561
1846436
1855346
2062879
2172627
2187143
2353476
2173996
2280276
1993050
2052569
2157049
1893645
2362258
2012494
2237751
2164825
2087714
1944741
2238221
2425673
1917664
2120573
2089924
1957627
2088622
2008078
2421567
2016225
2068454
2067431
1906699
1900889
1922688
1997807
2028138
2096925
1992827
1925724
1975484
2079545
1887833
1960913
1912168
2078490
2174830
1933002
2053828
2165706
2256032
2437034
2424878
2360501
2129220
2196253
1883514
1916805
1970870
2065380
1752074
1912473
2359614
1867830
2087265
2425010
2289828
2339095
1947852
2000387
1844372
2347747
1887130
1761675
2184637
2064252
2002949
1955803
1941990
2441862
2061103
2003171
2248307
1946882
2138782
2073227
2321154
1980688
2001349
2113345
2192575
2343085
1912724
2327478
1850027
1828998
2103041
1977857
1973493
2148296
1954094
1905495
1971103
2355420
1972083
2224421
2232228
2337601
2116080
1876438
2081409
2076792
2009026
2225509
2008288
2010270
2084061
1994247
2087247
2004665
2154791
1979598
2163209
1934576
1862682
2228910
2275238
2177845
2111088
1864233
2000065
2132764
2220178
2000642
2023537
2217641
1921718
2002673
1934380
2039338
2083845
2365896
1970803
2034573
2222483
2063939
2090601
2209494
2221765
2304428
2152163
2138634
2085776
2249645
2356377
2248562
2096724
2107520
2130609
1817704
2020758
2347962
2049731
2121374
2139482
2052572
2034391
2021275
2264213
2075093
2274276
2010519
2282761
2239295
2171994
1870824
2173699
2134092
1956076
2084097
1896020
1944927
1928544
2039694
2076868
2270380
1930541
2028517
2114671
2126380
2341264
1898052
2187082
2107365
2088942
2438704
2229408
1872489
1998069
2087528
2011497
1963583
1935537
2119325
2034674
1918580
1875850
2077874
1738564
1928310
2001927
1888097
1968529
1849563
1910807
2229766
2371626
2042504
1947892
2223527
2353288
2376504
1826730
1975541
1950000
2251824
2007062
2115525
2120236
2347490
2345766
2022479
1895488
1890555
2417149
1973585
1966957
2314569
2003481
2212300
1976602
2280416
2239694
2244735
1951252
1949530
2089464
2076741
1951357
2216789
2028990
2185738
2310228
1938378
1987585
2250632
2161983
2026499
2301629
1985190
2088777
2137481
2211565
2308931
2027182
2091497
2109647
2195620
1797091
1868027
1801335
1964273
2078462
1922590
1852778
2003583
1876667
2003823
1965398
2042670
1901765
1817109
2096618
2105593
2451215
1859312
2364564
2127368
2219887
2081087
1979965
2113945
1976237
1933669
2060521
2052726
2102562
2296023
2052182
2088158
1989592
1940723
2157106
2104465
2100974
1969327
2093387
2278850
1988914
2304114
2137362
2043725
1993489
2122265
1968184
2451952
2163329
1973233
2354665
2013722
2062790
2071256
2097319
2213065
2067322
2195090
2157638
2384981
1788257
2167740
1975569
2008405
2113793
2130948
2012060
2237718
2168985
2097532
1847927
2308784
2091019
1879428
2319649
2238165
2258092
1900611
2422200
2237769
2138242
2197895
2184744
2091244
1929803
2416125
2265503
2041832
2369742
2449691
1989372
1915007
1958735
2192051
2138987
2072847
1909841
1958629
2059893
2133402
2105484
2123221
2002031
1937585
2210052
1906202
2413338
2131355
2158644
2082512
1980613
2118726
2235424
2346247
2022899
2207082
1766929
1735576
1949572
1964188
1899082
2351137
1829228
2001544
1989498
2106738
2362149
2018865
2133725
2309046
2173077
2135234
2135942
2301062
2106443
2077332
2309067
2012685
2190114
2064580
1900837
2190395
2326398
1973510
2189402
1897900
2124362
2146446
1837858
2143300
1920647
2061449
2321875
2317589
2029164
1960098
2036778
1962274
2327875
2047976
1987992
2073404
2096496
2183616
2236716
2007175
2184554
2303508
2064090
1985897
1857310
1923946
2178036
2358875
2329610
2064748
2255096
2014245
2415160
2191473
2251958
2073697
1776346
2052093
2191565
2086091
2012332
2393012
1920529
1872468
1942253
1916073
2112846
2171133
2297061
2062581
1948823
1785331
2022681
2318355
2050733
1831951
2095105
2022966
2006024
2042298
2198351
2252079
1821356
2026249
2419174
1862638
1914746
2170372
2222094
2246493
2060718
2314553
2211737
1944554
2123435
2163850
2318656
1948166
2212328
2242725
2155674
1897369
2291549
2145407
2101726
2036745
2053409
2077355
1987616
2078064
2208811
1912000
2265270
2312395
2039955
1987748
1937316
1961411
2094974
2110278
2063248
2085886
1910825
2290906
1930922
1997404
1973574
2006029
2183161
2051701
1822315
1999674
2083681
1847661
2000970
2215714
2153523
1868744
2278750
2210372
1827992
1998694
2008314
2223290
2124847
1967492
2459254
2105805
2012916
2333128
1964135
2111685
1927827
1956466
2167605
2162150
1884556
2054453
2049285
2278829
1955246
2099099
2080401
2290236
2074756
2064659
2017386
2115414
2003956
1920921
1947532
2307859
2009903
1894043
2241594
2256298
2147039
2102488
2046802
1897277
2261061
2101200
2164854
2004240
2034630
2268336
1997203
2158318
1894377
2199008
2364565
2010445
2413219
2052546
2428500
1948352
2207461
2336760
2304243
2298753
1822735
2026834
2151144
2006379
1969135
2164210
2402484
2137469
2053135
2122312
2225413
2115488
2165005
1914922
2359226
2190383
1986501
1940782
1917415
1926109
2302146
2007304
1961179
2332676
1952095
2333297
2130506
1929328
1980823
1917218
1986391
2079718
2231967
2245288
1954951
2067944
2019258
2118867
2252492
2055117
1983704
2007590
1973470
2352610
2081196
1900028
1849384
2149516
2300489
2099664
2271384
2022035
2055525
2171469
2158542
2060263
2149888
1894202
2300660
2067383
2131114
1842081
1984921
2007100
2200796
1867133
2278115
2310241
2104301
1981398
2017353
2058403
2199638
2094044
2100528
1934388
1983211
2085303
2192493
2262378
2021640
2294285
1946366
2262850
2114855
2047565
1985002
2266839
2193449
1968652
1955007
1891938
1859468
2020404
2054546
2096993
1827140
2247046
1804525
1980968
1887950
2189372
2352039
1955735
1916907
2020858


==> data/fingerprinting_inet_distribution.csv <==
,CorrectX,CorrectY,IncorrectX,IncorrectY
0,1631985.1743494035,3.3325348960436e-10,1526563.3869449594,1.8684676301327548e-10
1,1636686.4540041834,5.14396955523482e-10,1531133.7046641055,2.911518054853797e-10
2,1641387.733658963,7.808338750022816e-10,1535704.0223832517,4.4622312267709186e-10
3,1646089.013313743,1.1657684977585475e-09,1540274.3401023978,6.72750715139927e-10
4,1650790.292968523,1.7120665501093243e-09,1544844.657821544,9.979338550528235e-10
5,1655491.5726233027,2.473715017599703e-09,1549414.9755406901,1.4567208818610012e-09
6,1660192.8522780826,3.516986131029469e-09,1553985.2932598363,2.0929817145309334e-09
7,1664894.1319328626,4.9210820919803164e-09,1558555.6109789824,2.960486196142545e-09
8,1669595.4115876425,6.778019548118963e-09,1563125.9286981286,4.123541165436537e-09
9,1674296.6912424222,9.1915235326828e-09,1567696.2464172747,5.657132880261572e-09
10,1678997.9708972021,1.227474769399717e-08,1572266.5641364208,7.6464351726043e-09
11,1683699.250551982,1.6146725644964027e-08,1576836.881855567,1.0185582162719129e-08
12,1688400.5302067618,2.0927585931656496e-08,1581407.1995747131,1.337566937745547e-08
13,1693101.8098615417,2.6732722083614572e-08,1585977.5172938593,1.7322036497742993e-08
14,1697803.0895163217,3.36662835910858e-08,1590547.8350130054,2.2130991518078843e-08
15,1702504.3691711014,4.1814521127098336e-08,1595118.1527321516,2.790624749462305e-08
16,1707205.6488258813,5.123965365690654e-08,1599688.4704512977,3.47454425741968e-08
17,1711906.9284806612,6.197499989979767e-08,1604258.7881704438,4.273718242793937e-08
18,1716608.208135441,7.402210992109147e-08,1608829.1058895898,5.195906276556463e-08
19,1721309.4877902209,8.735053109712825e-08,1613399.423608736,6.247708350899411e-08
20,1726010.7674450008,1.0190064495223534e-07,1617969.741327882,7.434674847342315e-08
21,1730712.0470997805,1.1758972959894673e-07,1622540.0590470282,8.761595898252615e-08
22,1735413.3267545605,1.3432106189043048e-07,1627110.3767661743,1.0232957327342609e-07
23,1740114.6064093404,1.5199550943414512e-07,1631680.6944853205,1.1853524441510191e-07
24,1744815.88606412,1.7052471695661005e-07,1636251.0122044666,1.3628990521351375e-07
25,1749517.1657189,1.89844706875719e-07,1640821.3299236128,1.556660797885954e-07
26,1754218.44537368,2.0992852914879903e-07,1645391.647642759,1.767571044651343e-07
27,1758919.72502846,2.3079654117290346e-07,1649961.965361905,1.99680359600698e-07
28,1763621.0046832396,2.5252299401243296e-07,1654532.2830810512,2.2457775513671432e-07
29,1768322.2843380196,2.7523785231386934e-07,1659102.6008001973,2.5161296132906633e-07
30,1773023.5639927995,2.99123172860024e-07,1663672.9185193435,2.8096519870184436e-07
31,1777724.8436475792,3.2440388596208313e-07,1668243.2362384896,3.128197519132616e-07
32,1782426.1233023591,3.513334236939338e-07,1672813.5539576358,3.473557028912684e-07
33,1787127.402957139,3.8017526240771907e-07,1677383.871676782,3.847316500688057e-07
34,1791828.6826119188,4.111820233857058e-07,1681954.189395928,4.250703710976424e-07
35,1796529.9622666987,4.445742254413177e-07,1686524.5071150742,4.684434952310296e-07
36,1801231.2419214786,4.80521027082398e-07,1691094.8248342203,5.148572952941668e-07
37,1805932.5215762584,5.191252657043999e-07,1695665.1425533665,5.642407121299406e-07
38,1810633.8012310383,5.604147559148564e-07,1700235.4602725126,6.164367052672692e-07
39,1815335.0808858182,6.043411481889257e-07,1704805.7779916588,6.711979829698161e-07
40,1820036.3605405982,6.507867239164414e-07,1709376.095710805,7.281880791085302e-07
41,1824737.6401953779,6.995784193440938e-07,1713946.413429951,7.869885687746832e-07
42,1829438.9198501578,7.505072813426169e-07,1718516.7311490972,8.471128973410692e-07
43,1834140.1995049375,8.033506414084005e-07,1723087.0488682433,9.080268012779063e-07
44,1838841.4791597174,8.578937264766915e-07,1727657.3665873895,9.691746234149188e-07
45,1843542.7588144974,9.139473427505834e-07,1732227.6843065356,1.0300100247947562e-06
46,1848244.0384692773,9.713587363326836e-07,1736798.0020256815,1.0900287816083633e-06
47,1852945.318124057,1.0300137210821613e-06,1741368.3197448277,1.1488006838825896e-06
48,1857646.597778837,1.089829537819604e-06,1745938.6374639738,1.2059971895732281e-06
49,1862347.877433617,1.1507394523079911e-06,1750508.95518312,1.2614115711896497e-06
50,1867049.1570883966,1.2126715454255138e-06,1755079.2729022661,1.3149688895334792e-06
51,1871750.4367431765,1.2755252314632657e-06,1759649.5906214123,1.3667242092745026e-06
52,1876451.7163979565,1.3391495482968575e-06,1764219.9083405584,1.4168488971880006e-06
53,1881152.9960527364,1.4033270857870485e-06,1768790.2260597046,1.4656063933381199e-06
54,1885854.2757075161,1.467766572725247e-06,1773360.5437788507,1.51332025260056e-06
55,1890555.555362296,1.53210577150725e-06,1777930.8614979968,1.5603382661075114e-06
56,1895256.8350170758,1.5959246766637386e-06,1782501.179217143,1.6069969057816716e-06
57,1899958.1146718557,1.6587673723442978e-06,1787071.4969362891,1.6535901161864723e-06
58,1904659.3943266356,1.720169560327076e-06,1791641.8146554353,1.7003456578129085e-06
59,1909360.6739814156,1.7796879451266415e-06,1796212.1323745814,1.747410947731203e-06
60,1914061.9536361953,1.8369274726989174e-06,1800782.4500937276,1.7948488836253777e-06
61,1918763.2332909752,1.8915628600016995e-06,1805352.7678128737,1.8426427325514048e-06
62,1923464.512945755,1.9433518102033377e-06,1809923.0855320198,1.8907080406932068e-06
63,1928165.7926005349,1.9921385911103636e-06,1814493.403251166,1.938908826031792e-06
64,1932867.0722553148,2.0378480383072724e-06,1819063.7209703121,1.987075110154448e-06
65,1937568.3519100947,2.0804713183932306e-06,1823634.0386894583,2.0350190961909422e-06
66,1942269.6315648747,2.120045788624087e-06,1828204.3564086044,2.082547906038672e-06
67,1946970.9112196544,2.1566319208125502e-06,1832774.6741277506,2.1294716129769416e-06
68,1951672.1908744343,2.1902904895383616e-06,1837344.9918468967,2.17560620052076e-06
69,1956373.470529214,2.2210630796565905e-06,1841915.3095660429,2.220771917474066e-06
70,1961074.750183994,2.2489584988923297e-06,1846485.627285189,2.2647881853457658e-06
71,1965776.029838774,2.273946953112372e-06,1851055.9450043351,2.3074666829680367e-06
72,1970477.3094935538,2.295962921264145e-06,1855626.2627234813,2.348604448643459e-06
73,1975178.5891483335,2.3149166222075595e-06,1860196.5804426274,2.3879787910107023e-06
74,1979879.8688031135,2.3307128749064056e-06,1864766.8981617736,2.425345496825577e-06
75,1984581.1484578932,2.343275114692447e-06,1869337.2158809197,2.460441301557993e-06
76,1989282.428112673,2.3525714630740257e-06,1873907.5336000659,2.492990908469854e-06
77,1993983.707767453,2.3586391932103254e-06,1878477.851319212,2.5227180922242642e-06
78,1998684.987422233,2.3616038163494102e-06,1883048.1690383581,2.549359713602324e-06
79,2003386.2670770127,2.361689424531619e-06,1887618.4867575043,2.5726809183678164e-06
80,2008087.5467317926,2.3592178760429165e-06,1892188.8044766504,2.5924894963146297e-06
81,2012788.8263865726,2.3545958196201756e-06,1896759.1221957966,2.6086473982178968e-06
82,2017490.1060413523,2.348290238407281e-06,1901329.4399149427,2.6210777545807535e-06
83,2022191.3856961322,2.3407948950519616e-06,1905899.7576340889,2.629766354087313e-06
84,2026892.6653509121,2.3325914840532076e-06,1910470.075353235,2.6347573118993457e-06
85,2031593.945005692,2.324110184641788e-06,1915040.393072381,2.636143449570219e-06
86,2036295.2246604718,2.315694483758843e-06,1919610.710791527,2.6340525837833703e-06
87,2040996.5043152517,2.3075745619304615e-06,1924181.0285106732,2.628631379591506e-06
88,2045697.7839700314,2.29985230769036e-06,1928751.3462298193,2.620028620843459e-06
89,2050399.0636248114,2.2924993759153246e-06,1933321.6639489655,2.608379702321526e-06
90,2055100.3432795913,2.285367933888719e-06,1937891.9816681116,2.593793918124915e-06
91,2059801.6229343712,2.278212155493737e-06,1942462.2993872578,2.5763457923123433e-06
92,2064502.902589151,2.270717378493872e-06,1947032.617106404,2.556071342915647e-06
93,2069204.1822439309,2.262533272748824e-06,1951602.93482555,2.5329698262228084e-06
94,2073905.4618987106,2.253307388772666e-06,1956173.2525446962,2.507011168551906e-06
95,2078606.7415534905,2.242715959144235e-06,1960743.5702638424,2.478148919133161e-06
96,2083308.0212082705,2.2304896256431682e-06,1965313.8879829885,2.4463381056309525e-06
97,2088009.3008630504,2.2164326563840765e-06,1969884.2057021346,2.411556824592846e-06
98,2092710.5805178303,2.200435025450786e-06,1974454.5234212808,2.373829785341755e-06
99,2097411.86017261,2.18247734836245e-06,1979024.841140427,2.33325143969905e-06
100,2102113.1398273897,2.1626290787389254e-06,1983595.158859573,2.2900059089201225e-06
101,2106814.4194821697,2.1410406228797827e-06,1988165.4765787192,2.244380811792159e-06
102,2111515.6991369496,2.1179302044278554e-06,1992735.7942978654,2.196772418433873e-06
103,2116216.9787917295,2.0935664921083115e-06,1997306.1120170115,2.1476803415139025e-06
104,2120918.2584465095,2.068248233152349e-06,2001876.4297361576,2.097691167924195e-06
105,2125619.5381012894,2.0422824013298227e-06,2006446.7474553038,2.0474518667117766e-06
106,2130320.817756069,2.0159626074808583e-06,2011017.06517445,1.997635248617696e-06
107,2135022.097410849,1.9895496387671307e-06,2015587.382893596,1.948900941538122e-06
108,2139723.3770656288,1.9632559018063914e-06,2020157.700612742,1.9018560621275064e-06
109,2144424.6567204087,1.9372351938979895e-06,2024728.0183318881,1.8570198696724482e-06
110,2149125.9363751886,1.9115786263936774e-06,2029298.3360510343,1.8147961634877763e-06
111,2153827.2160299686,1.8863167519940725e-06,2033868.6537701804,1.7754561278105237e-06
112,2158528.4956847485,1.8614271326116747e-06,2038438.9714893266,1.7391329315927989e-06
113,2163229.775339528,1.8368458783915943e-06,2043009.2892084727,1.7058278978436185e-06
114,2167931.054994308,1.812481229682379e-06,2047579.6069276189,1.6754267085508266e-06
115,2172632.334649088,1.788227132934671e-06,2052149.924646765,1.6477230965692924e-06
116,2177333.614303868,1.763974999902952e-06,2056720.2423659111,1.6224469030493885e-06
117,2182034.8939586477,1.739622383620875e-06,2061290.5600850573,1.5992932643611725e-06
118,2186736.173613427,1.7150780384815995e-06,2065860.8778042034,1.5779499730932163e-06
119,2191437.4532682076,1.6902636032679578e-06,2070431.1955233496,1.5581206193744497e-06
120,2196138.732922987,1.665112800229421e-06,2075001.5132424957,1.5395418307452663e-06
121,2200840.012577767,1.6395694551554149e-06,2079571.8309616419,1.521993675268572e-06
122,2205541.292232547,1.6135857421167938e-06,2084142.148680788,1.5053029930470302e-06
123,2210242.571887327,1.5871218377388352e-06,2088712.4663999341,1.4893400363020429e-06
124,2214943.851542107,1.5601476931092886e-06,2093282.7841190803,1.4740093208944225e-06
125,2219645.1311968863,1.5326470052258375e-06,2097853.1018382264,1.4592360313165158e-06
126,2224346.4108516662,1.5046228279854016e-06,2102423.4195573726,1.4449496818167477e-06
127,2229047.690506446,1.4761037369998954e-06,2106993.7372765187,1.4310670059862003e-06
128,2233748.970161226,1.4471491579723142e-06,2111564.054995665,1.4174761921581025e-06
129,2238450.249816006,1.4178524444427404e-06,2116134.372714811,1.4040245550940573e-06
130,2243151.529470786,1.388340552003436e-06,2120704.690433957,1.390511491344348e-06
131,2247852.809125566,1.3587696532337135e-06,2125275.0081531033,1.3766880847967015e-06
132,2252554.0887803454,1.329316677829939e-06,2129845.3258722494,1.3622640277964368e-06
133,2257255.3684351253,1.300167427429071e-06,2134415.6435913956,1.346921665642254e-06
134,2261956.6480899053,1.2715024829273502e-06,2138985.9613105417,1.3303360632695895e-06
135,2266657.927744685,1.2434824916709517e-06,2143556.279029688,1.3121991620564745e-06
136,2271359.207399465,1.2162345295523486e-06,2148126.596748834,1.2922454715336e-06
137,2276060.4870542446,1.1898410666323407e-06,2152696.91446798,1.2702764290596966e-06
138,2280761.766709025,1.1643326657476853e-06,2157267.2321871263,1.2461806169560323e-06
139,2285463.0463638045,1.1396849979983691e-06,2161837.5499062724,1.219947449653678e-06
140,2290164.3260185844,1.1158201800290944e-06,2166407.8676254186,1.1916726740818976e-06
141,2294865.6056733644,1.092611940306126e-06,2170978.1853445647,1.1615549601660417e-06
142,2299566.8853281443,1.069893795195255e-06,2175548.503063711,1.1298838641132636e-06
143,2304268.1649829242,1.0474693045703545e-06,2180118.820782857,1.097020390573807e-06
144,2308969.4446377037,1.0251235680661777e-06,2184689.138502003,1.063372143023617e-06
145,2313670.7242924836,1.0026353506430294e-06,2189259.4562211493,1.0293655492775809e-06
146,2318372.0039472636,9.797894879492175e-07,2193829.7739402954,9.954178360978634e-07
147,2323073.2836020435,9.563894089810882e-07,2198400.0916594416,9.619113010295137e-07
148,2327774.5632568235,9.32269641509109e-07,2202970.4093785877,9.291720270094316e-07
149,2332475.8429116034,9.073080020641912e-07,2207540.727097734,8.974545727236008e-07
150,2337177.1225663833,8.814368496820918e-07,2212111.04481688,8.669334362516088e-07
151,2341878.402221163,8.546523948416671e-07,2216681.362536026,8.37701327235557e-07
152,2346579.6818759427,8.27020734655028e-07,2221251.680255172,8.097735867785309e-07
153,2351280.9615307227,7.986791686536343e-07,2225821.9979743185,7.83097543651291e-07
154,2355982.2411855026,7.698315376797978e-07,2230392.315693464,7.575652458206698e-07
155,2360683.5208402826,7.407368556758796e-07,2234962.6334126107,7.330278833931864e-07
156,2365384.800495062,7.116913218969479e-07,2239532.9511317564,7.093103158240993e-07
157,2370086.0801498424,6.830047827117606e-07,2244103.268850903,6.86224395553819e-07
158,2374787.359804622,6.5497367857049e-07,2248673.5865700487,6.635801820692515e-07
159,2379488.639459402,6.278532705502693e-07,2253243.9042891953,6.411945927713953e-07
160,2384189.919114182,6.018323300253311e-07,2257814.222008341,6.188974686782904e-07
161,2388891.1987689617,5.77013399188926e-07,2262384.5397274876,5.96535385027469e-07
162,2393592.4784237416,5.534011818612472e-07,2266954.8574466333,5.739737711710195e-07
163,2398293.758078521,5.309006840780221e-07,2271525.17516578,5.510980068973674e-07
164,2402995.0377333015,5.093255427193923e-07,2276095.4928849256,5.278141419918168e-07
165,2407696.317388081,4.884157451637197e-07,2280665.810604072,5.040497674201245e-07
166,2412397.597042861,4.678628399703126e-07,2285236.128323218,4.797553833471012e-07
167,2417098.876697641,4.4733991932032785e-07,2289806.4460423645,4.549063953743781e-07
168,2421800.156352421,4.2653321176458265e-07,2294376.76376151,4.295056553964081e-07
169,2426501.4360072007,4.0517208545933703e-07,2298947.0814806563,4.035862701672116e-07
170,2431202.71566198,3.830545929387464e-07,2303517.3991998024,3.772142460468754e-07
171,2435903.99531676,3.6006630842317885e-07,2308087.7169189486,3.504904359209207e-07
172,2440605.27497154,3.361910125940701e-07,2312658.0346380947,3.2355121581480284e-07
173,2445306.55462632,3.115126577193371e-07,2317228.352357241,2.965673545678182e-07
174,2450007.8342811,2.8620889871791934e-07,2321798.670076387,2.697406565067371e-07
175,2454709.11393588,2.60537223816145e-07,2326368.987795533,2.4329815285868704e-07
176,2459410.39359066,2.3481530555310984e-07,2330939.3055146793,2.174838791414436e-07
177,2464111.6732454393,2.0939758483495434e-07,2335509.6232338254,1.9254857535892942e-07
178,2468812.9529002192,1.846502826724821e-07,2340079.9409529716,1.6873794334340396e-07
179,2473514.232554999,1.6092700800137103e-07,2344650.2586721177,1.4628034392437805e-07
180,2478215.512209779,1.3854691239833593e-07,2349220.576391264,1.2537497054862236e-07
181,2482916.791864559,1.1777696440060096e-07,2353790.89411041,1.061815620866804e-07
182,2487618.0715193385,9.881942113596798e-08,2358361.211829556,8.88126024938787e-08
183,2492319.351174119,8.180501692037086e-08,2362931.5295487023,7.332870981581171e-08
184,2497020.6308288984,6.679182682557049e-08,2367501.8472678484,5.973757617703318e-08
185,2501721.9104836783,5.3769256508023825e-08,2372072.1649869946,4.799643534516518e-08
186,2506423.1901384583,4.266620806100165e-08,2376642.4827061407,3.801766364865187e-08
187,2511124.469793238,3.336221044147376e-08,2381212.800425287,2.967681744183899e-08
188,2515825.749448018,2.570019754160486e-08,2385783.118144433,2.28222155677301e-08
189,2520527.0291027976,1.9499661564455974e-08,2390353.435863579,1.7285107258325776e-08
190,2525228.3087575776,1.456907956259106e-08,2394923.7535827253,1.2889521221637276e-08
191,2529929.5884123575,1.0716768860220603e-08,2399494.0713018714,9.46104762033584e-09
192,2534630.8680671374,7.759628329163338e-09,2404064.3890210176,6.834025782383093e-09
193,2539332.1477219174,5.52952396482663e-09,2408634.7067401637,4.8568565822759934e-09
194,2544033.4273766973,3.877343135376132e-09,2413205.02445931,3.3953922153215436e-09
195,2548734.7070314772,2.6749479428615185e-09,2417775.342178456,2.33454901863584e-09
196,2553435.9866862567,1.8153929512104152e-09,2422345.659897602,1.5784243472876429e-09
197,2558137.2663410367,1.2118366784611483e-09,2426915.9776167483,1.049271656959541e-09
198,2562838.5459958166,7.955795256245791e-10,2431486.2953358945,6.857043538615785e-10
199,2567539.8256505965,5.136186269468156e-10,2436056.6130550406,4.404709201060493e-10


==> data/fingerprinting_inet_nocow.csv <==
2228287
1889291
1839342
2157188
1971984
1908507
1809986
2045000
1795084
1898396
2283926
1784508
2019456
1972962
1994701
1936277
2034569
2025234
2010397
1815186
2054444
2139065
1876096
2185969
1689976
1863255
2179834
1990561
1885520
1841028
1926403
1902131
1636329
1941930
1842062
1870098
1724873
1886698
2220946
2058243
1729378
1880467
1996311
1923207
1832082
1683843
1978718
1808193
1814248
1748147
1787093
2125773
2265637
2009720
2117959
1929175
1948420
1922572
1930225
1704829
1739390
2294660
1812810
1756701
2235554
1854239
1728253
1707635
1939969
1798575
1699332
2114220
1871524
2102033
2167126
1995018
1753373
2009126
1957394
1887392
1778745
1944086
1815434
1919474
2143894
1672942
1897483
1919663
1767084
1921742
1794563
1797303
1791141
2062375
1782814
1880061
1890650
1827397
2048591
1700963
1814836
1789366
1869641
1935771
1891621
1931760
2165301
2054193
1865566
2138078
1820023
1747010
2163886
2293936
1683571
1878596
2016509
1972803
1877195
1775940
1733484
1953750
2093083
2154137
2326304
2237352
2330360
2186547
2019416
1716287
1865685
2026243
1944442
1867970
1896929
2113546
2221611
2108719
1896792
1911752
1923069
1965716
2320254
2151117
1857655
1910558
1924178
1915747
1826075
1850816
2080163
1679923
2274492
1899070
1742504
1745367
1760635
1995712
2319413
1846388
2121574
1728389
2094044
1953240
1659042
1806055
2148426
2053651
1942112
1771480
1863929
1841500
1865164
2158148
1893398
2255842
1764815
1819668
2012922
1987215
1845629
1725753
1802307
1831820
2078440
2115488
2067855
2253087
1967302
1820537
1810418
1759006
2157006
2096858
1685059
2087657
1720045
2167651
1806715
1839689
1858249
1828912
1822054
2113334
1678632
1907191
1720750
2066433
1641976
1780084
1837652
1911301
1801718
1785695
1752695
1649764
1749619
1701317
1865482
2215344
1716456
1866717
1864484
1898656
1833007
1924829
1911218
1867332
2260053
1884731
1962237
2076877
1950244
2056322
1782616
1959834
2149302
2280580
1851942
1910211
1953097
2288682
1807857
1862903
1837638
2001541
2193816
2065682
2035784
1950038
1979771
2085221
1710182
1870194
2013992
2091473
1855725
1795067
1938456
1974291
1961730
1871820
1799826
1918001
2042092
1931857
2136163
1689568
1855554
2073730
1842151
1799501
1816611
1970133
1803471
1883505
2330886
1956857
1752658
1943878
1884465
2042223
1780795
1772947
1790595
2131185
1812305
1744571
1778807
1744854
1750142
2084026
1954698
1847048
1801683
1919571
1861174
1929554
2070284
1849623
2112622
1812535
1756747
2174398
1887922
1916075
2030077
2084697
1802050
1895401
1749324
2197520
1919256
2096279
1900715
2037653
1747842
1851722
1893035
2081990
1853265
1857476
1763912
1937146
1831736
1971629
2308115
1900411
2113550
2176423
1979349
1779981
1947742
1799366
2056825
2172554
1982551
1926883
1984947
1786095
2031867
2088829
2112439
1900836
1967106
2184663
1906470
1991082
2182809
2044045
2009021
1851226
1942382
1752976
2020741
2082809
1908353
2046860
1797267
2039474
2129361
2287295
1820210
1861585
1851711
1928479
1801059
2080125
2293936
2092032
2000174
1994378
1949550
1993575
2053344
2231216
2032247
1875725
1860212
1839038
1996292
2131096
2021357
1873526
1971891
1883718
2271615
1911474
2034132
1944239
2149063
1842675
1930587
2252475
1832012
1932746
2180281
1861607
2201116
2186380
1812538
1817195
1833924
1727667
1759150
1851621
1980522
2132114
1914448
1673804
2319220
1873062
2022082
1905956
2037006
2105084
1709302
1749119
1989060
1656624
2319434
2050789
1849697
2060199
2053825
1745616
1845281
1943853
1885931
1812709
1948262
2141264
1946182
1985520
1962576
2227910
2069910
1878951
1804640
1852164
2252771
1955472
2042730
2168208
2153968
1879693
1798666
2084419
1983711
1971694
1969667
2274061
1865282
1978978
2286089
1937530
1864314
1959205
2050672
1755497
2196771
2074816
2093207
2112324
2119650
1843149
1859132
1681573
2002840
2206561
2061841
1985242
1978084
2030166
1908357
2210350
1828936
1973762
1925905
2215297
2135488
1846781
1831214
1804370
1806897
2026612
1867373
1899098
2042079
2129458
2109810
2045066
2061987
1977680
1824163
1917300
1808318
1968773
2249993
2026580
2302158
2049876
1868371
1791116
2028046
2046208
1914046
1747202
1937238
2071513
2132575
1941296
1764628
1887840
2004700
1798416
2025435
1693547
2014653
2111837
1921530
1946342
1907993
1771826
2191746
2256065
1960094
1881007
2120081
1738906
1969383
1988998
2053821
1782747
1966121
1860705
2109278
2047501
1980360
1761017
2289432
2046339
2004150
2063520
1703420
2166281
1922739
2025945
2205636
2193205
2071136
1823239
2299530
2102895
2305578
1661216
2122289
1786561
1705161
1867163
1961889
1828951
1976499
1893549
1995609
1889974
1772098
1887838
2041550
1937795
1721239
1954346
2158918
2042686
1868338
2242995
2043112
1987112
2136615
2003157
1966608
1881632
1963630
1929140
2144750
1921501
1948108
2044549
2057612
1737482
1745505
2288568
1945870
1872205
1957805
2161222
2271971
2222740
1880825
1863418
2177278
1887473
2222966
2114141
1900050
1873162
2077308
1903197
1843157
2044300
2067269
1860938
1951003
1996851
2069005
1683222
1778965
1860717
1697659
1704726
1908736
1744919
1782558
2327865
2115597
1873163
1994735
1692291
1888717
1720216
1864442
2096387
2189240
1970649
2008301
1857046
2071716
1817892
1888864
1843388
1983707
1881096
1867960
2005547
1869650
2080115
1697404
1846187
1993541
1973527
1784923
1868203
2048671
2062322
2005401
1848673
1987682
2261230
2039597
2044668
1956396
1885061
2127466
1878603
1687119
2085951
2058805
2123538
1756653
1995535
1973927
1933458
2289235
2187204
1954038
2144767
2041995
2199533
2102196
2052468
1900611
1673109
2200649
1785732
2055288
2155548
1839507
2160415
2093888
1740434
2198825
1954829
1831741
2037953
1764858
1922132
2058203
2001269
1900561
1846936
1831262
1866915
1985965
2086016
2243086
1975627
2247820
2081097
1844646
1836548
2114696
2201080
1916281
1961030
1935570
2065469
1813449
1912925
1931575
1808540
2055073
1901394
1927249
2029890
1962532
2047476
2212770
1857516
1931901
2062931
1987951
1992987
1930801
1732304
1825786
1799907
1900331
1972935
1868467
2242777
1785619
2175832
1966917
2057515
2057503
2214255
2159304
2012042
1719804
2056610
1849151
1810570
1856084
2057269
2045496
1869634
1863468
1892890
1869305
1793456
1952937
2022122
1890666
1862556
1834103
2081387
1855340
2047371
2134489
1991569
1962173
1938673
1815180
1841613
1867112
2044715
1880642
2056506
2011841
1934938
1772468
1958071
2003522
2092713
1732337
1693740
2125792
2064697
1730537
1855892
1897397
1956664
2160566
2037952
1895981
1883271
2205795
1939160
1731560
1695211
1845229
2072440
1846663
1815253
2177733
2071082
2163935
2137713
1942535
1983641
2157638
2072816
1924634
1946271
2314731
2132442
1883932
2023160
2071009
1698033
1731420
1842114
2241575
1760475
1822943
2156675
1836302
1811453
1909822
1772181
1898383
1824759
1763151
1679876
2226533
1753967
2246447
1979555
1997084
1882296
1963556
2105869
2040825
2164124
2069074
2187172
1963016
2141440
1718396
2006712
1818441
1910792
1918966
2234477
2023370
2067972
1984208
1920354
1962964
1698508
2301085
1812335
2051367
2013703
1942121
1759463
2122541
1829938
1958479
1992615
2291072
1907692
2087510
2171150
1864496
1751744
2118887
1836684
2008958
2091808
1911939
2219763
1878752
1811434
2247047
1877645
2000797
1948823
2298637
1816733
1767675
1971570
1955478
1741233
2276195
1729939
1926603
2105095
1758019
1972897
2050409
1731390
1738800
1891018
1993352
1930877
1911728
1931809
1892201
1861373
2081306
2147401
2056502
1974086
1830014
1867239
2004709
1833567
1860925
1914982
2084685
2183004
2194863
1787701
1931233
1916844
2091015
2042890
2140986
1806568
1915721
1828892
2043124
2092819
1933400
1935743
2006897
1964984
2013216
2221675
2008607
1938294
2149415
2138736
1858556
2169466
1934071
1800206
2281151
1983099
2181678
2178610
1828408
1954865
1887027
1955170
1822384
1868700
1884395
1878436
1912258
1795409
1902115
1863164
1637484
1913981
1814741
2200983
1822561
2153185
1816604
2063124
1922620
2260926
2096340
2061571
1794646
2317161
1934252
1770985
1694628
1884013
1830564
2026645
2303869
2076124
2243150
1706245
2205606
1847517
2078871
1809926
1888501
2308689
1917286
2022259
1879559
1905196
1816022
1872192
1877204
1868530
1839283
2199066
2251935
1823455
2295916
1953942
1750208
1792755
2126921
1841957
1893307
2098887
1699499
1910773
1854503
2029569
1657471
1835439
2274993
1852975
1899549
1741733
1859357
1945538
2009632
1710128
1731153
2027061
2200851
2200346
2037306
1780513
1846970
2021919
2115745
2159695
1734596
1876432
2240268
1848347
2042166
1923978
2051172
1800080
1850600
1887796
1733577
1856331
1913599
1766629
1704288
2007160
1863125
1823349
1926082
2169433
1824294
1817454
1828518
1839471
1929919
1735211
1960176
1905852
1841872
1876113
1949279
1922751
2036604
2270518
2154651
2131589
1725174
1939756
1940942
1989755
1902507
2060362
2233180
2154108
1979413
2087809
1742476
1856000
1951400
1935047
1864023
2037356
1721506
2018809
2026399
2044231
2027999
1903808
2023804
1897245
1920398
2126710
1844105
1736167
1947035
2182413
1768164
2179431
1900872
1887648
2090341
1812903
2059374
2025641
1905727
2059273
1801524
1966229
1857318
1963742
1853449
2220711
1795565
1899809
2210458
2095712
2094139
1906533
1954436
1959675
1785517
1979691
1908622
2105056
1906606
2245881
1788949
1980076
1785397
1957328
2066871
2178521
1852088
1939890
1785447
2113302
1821944
2023050
2230973
1961808
2243587
1867943
2075673
2035833
2318905
2275096
1979201
1952164
1934318
1985759
1724962
1767497
1707942
2127654
1892077
1756640
1918027
2083212
2043053
2004344
1997716
1832058
1871907
1751668
2040901
2007983
1850268
1783522
2070289
1778588
2031181
2084514
1835626
2011995
1857537
1984079
1958540
2274328
2213291
2285721
1942385
2083544
1907205
1744301
1865236
1935684
2104927
1872420
2030225
2184077
1876381
1981853
2050854
1791106
2005305
2065041
1817535
2143832
1824928
1915028
2170884
1865107
1849923
2044450
2021247
2016322
2081443
2153790
2031540
2258099
2135710
1820411
2281639
1906753
1956901
2055155
2237684
1909728
2020819
1864910
1833973
1812011
2021651
1815275
1866554
1910784
1779051
1653508
1824642
1809430
1964521
1963622
1926901
1793061
1877409
1660797
1737732
1715574
1808423
1867453
1812080
1843827
1726010
1763550
1856166
1992425
2048320
2121488
2155405
2061332
1904413
1850863
1999215
2118689
1808729
1917814
2007782
1986252
2041659
2086138
1814231
2131072
2149414
1946870
2186050
2003965
1850354
1960613
1975412
1909934
1963788
1873929
1908880
1963552
1870913
1922891
1831867
1923935
2082019
2054519
2160595
2274334
1967101
2156549
2101102
1763529
1929331
2013010
1748563
2133354
2147554
1958393
1939200
1867683
2100499
2040243
2178161
1981018
2087958
1820453
1993202
1973215
2070027
1892960
1810679
1783426
2169790
2034007
2234229
2079161
2135082
2069297
2178581
1894456
2108573
1826941
1931368
1817866
2186576
2259018
2130701
2239069
1935518
1806711
1935107
2143163
2033776
2283308
1811951
1920703
1870113
1935144
2086843
1969469
2017554
1892621
1953215
2053329
1983537
1911550
1973378
1806776
2134918
1803858
1845248
1859177
2151290
1872573
1935565
2098684
1897536
1883153
2061396
1929300
2015681
1954069
2086440
1967508
2118796
1893078
2025875
2058351
1925564
1839772
1856030
1850009
1886286
1883688
1951257
1749422
2287194
1827454
1968839
1837704
2212587
2027564
2190467
2142139
1855702
1952267
1927763
1961969
1816935
2018982
1794129
2149917
2306168
1707213
2141219
1946648
1957646
2315690
1835519
1876774
1812817
1659141
2073559
1931317
1923962
2101421
2146854
2168890
1915337
2036380
1738419
2028767
2236911
1890671
2145477
2286907
1733911
2309442
2080989
2157850
1804159
1960957
2245855
2193841
2231526
1725188
1982006
1998513
1794628
1904051
2226800
2079323
1825402
2101171
2320614
2072328
1899527
1906646
1879374
1875249
1871161
2161065
1872932
2026721
1820317
1806447
1863399
1733705
1766861
2048695
1734134
1940558
1947746
1869810
1864862
2050754
1677974
2193131
1915763
1845535
1648636
2093433
2159751
2029951
1865128
2127760
2042780
2045292
1841886
2216565
1881630
1790647
1906259
1938377
1849810
2041168
2121908
2156622
2263138
2191528
1908765
1858234
2131431
1890059
1910845
1780515
1972352
1804800
1833144
1878711
2178185
1873955
2056400
1837978
2181504
2079723
2065126
1888682
2289910
1888266
1945817
2210612
1776623
1825045
2020487
1898688
1814116
1805728
1995902
2160293
1807827
2115366
1847653
2098849
1845841
1893263
2202193
2106300
1945092
2156632
1842985
1886322
1783857
1828305
1901242
1849329
2028732
1731950
2088631
1842128
1859302
2171883
2152677
1982958
1791409
2126400
1969626
1844533
2072953
1928239
2006505
2159811
1734398
1725143
1704838
2149223
1754967
2157170
2148511
1984941
1842606
1970304
1977661
2054455
2019190
1756906
1869393
1975558
1797841
1797603
2207828
2070925
2054409
1926598
2307614
1765446
2247247
1992390
1979541
1881486
1810119
2316366
2051425
1833839
1936527
1931501
2102392
1851318
2070175
1911194
1904969
2026151
2190571
1890293
2118614
2174731
1773841
2273412
1732290
2138175
1936296
1975948
1916055
1984383
2115024
2050035
2112851
1743457
1929871
2062393
2046245
2234484
1783569
1951705
1837481
1850913
2098767
1800157
1893450
1799554
2005527
2177074
1943922
1734349
2149090
1992149
2024847
1726511
2113077
1974486
1825624
2128455
2071407
1911652
1964815
1667093
2030295
2173511
1943144
1983808
1886743
2240276
2176799
1983288
2111030
1789920
1769179
1901665
2059594
2180029
1984164
1868893
1750514
1978713
1980575
1841746
1944771
1881834
1740930
2214304
2236133
1761758
2022164
2066547
1938716
2031609
1636031
2197538
1779804
1770895
2084387
1813179
1956142
1896263
1898199
1835818
2146434
2276115
1670047
1702843
1862796
1995642
2183365
1994871
1721306
1693766
1794716
1874450
2136665
2121662
1827578
1994257
1785754
2147028
1794507
1863796
2052137
2097639
1972686
2228724
2024449
2042341
1862731
1931781
1972378
1876472
1937876
1799269
1852903
1884776
1948338
2115779
1715690
1741585
2130883
1880369
1928442
1903298
1958530
1737951
2141387
2227487
2038198
2076770
1920962
1879221
2074570
1848056
1807911
1958121
1887346
1744758
1908925
2180486
2091031
2212505
1740633
2256916
1808742
1856474
1872735
1805334
1800286
1860225
2063774
1960260
1839713
2062852
1874236
2106648
2037326
1999991
1849943
2177676
2036164
1810047
2047967
1818421
1982244
1937660
1810040
1992054
1985118
1725375
2229413
1781125
2062167
1776559
1784027
1796162
2146434
1861978
2111652
1839260
2189268
1938063
1778523
1943864
1868320
1995083
2115907
1759082
1753593
1981281
2063302
1873991
1922894
1887588
1882329
1720397
2120826
1997474
2058227
2261764
1969825
2107383
1926953
1814375
1988249
2128402
1991222
1881907
2290310
1996548
2037059
1879633
1942055
1873719
1904292
2145791
2049995
1963975
2135599
2157101
1792941
2041097
1789060
1769183
1652906
2101506
1943272
1772212
2076924
1938324
2090634
1764492
2109069
1962390
2040915
2048875
2025316
2001251
1909250
1858624
2038335
2247404
1962506
2087999
2122518
2098018
2112721
1845536
2051789
2134415
2038783
2040956
1748708
1949633
2128294
1829982
1880865
1875393
2313305
1963970
1803378
1946790
2009494
1918488
1897561
2234359
2329340
2175584
1879247
1753133
2091608
1876039
1791583
1860661
2030824
1718316
1939612
2145562
1999554
1757949
1939463
1894169
2235492
1877498
1811888
2065834
1851821
2203495
1898301
1942884
2241802
1949195
1655037
1882214
1939970
2162878
1738530
1813314


==> data/fingerprinting_local_cow.csv <==
975072
1166380
1129597
976869
1315941
1114977
882401
1286706
1244393
1072612
1144558
863462
1092850
1143535
1074701
896126
1218653
923770
1194321
802985
1045562
1018246
1141729
1137596
1154931
1149453
791914
978231
1032373
986354
1252888
1341743
1215462
1266464
1301684
1141197
1366197
1172488
817160
1405303
863002
1005156
912425
1180022
1255298
1474441
1066244
1204773
1201616
1258106
1123097
1180081
1062715
1347315
1141640
1219156
910221
1151352
1173248
1444628
1425888
1389833
1314697
1328042
1477100
1094318
1074763
1362843
956207
1106678
1422863
855441
807649
997845
1396011
1123470
1468674
1032615
1129542
1041459
1344311
1065613
1412271
1449432
1160131
1392907
1158893
1144130
1425767
1471156
1095794
1220811
1128325
1292899
1073734
900698
884267
846733
947063
963575
946275
1105737
882759
1154941
1146706
1419771
749858
1044315
1001123
1156888
1407746
976416
1106120
1070887
1220234
1300476
953279
800449
1206626
1264849
1147497
1156883
1308691
848980
1064988
1235921
1145482
1360083
990046
1117916
954984
1158505
763149
1110790
1157021
846009
858428
1105198
874465
1047451
1077536
1043801
1388596
1038420
836880
1313614
1159768
1280986
1241277
1109755
1325375
1184161
1329308
873195
853540
1183660
1435886
1299494
1040935
1302356
1077799
1049922
970754
1197829
1074842
1372749
851589
1033775
954088
1119020
1050854
1084190
1375977
1048845
924309
1022949
1040495
1470155
1221503
1373184
1314555
1039566
1297176
1499248
1189404
1274823
1284152
846617
966115
1382758
1348737
1421431
1025972
1291521
846629
1404821
1245040
1257486
1391470
1329427
1051073
852405
1406643
903074
1032210
1343975
1033476
968740
1165778
847464
1020899
775342
882230
1025392
1240090
1093919
1209649
1391989
1223648
1247041
1328240
1467429
1327234
1224890
1232784
1182332
1245842
1011163
1501799
1414047
1242756
1164724
1093189
992082
1035486
1367597
1130068
1008428
1239191
1460619
998261
1106934
1211543
1413949
1187188
782235
1115548
983502
1007939
1068524
801575
1159822
1274403
926810
1278298
869544
1063355
989864
1015780
907582
1196030
1413607
934524
948435
1461899
1169168
1321215
1238034
1138337
1091963
961199
857740
1124950
843650
1059081
1108206
1014362
809180
1060535
1013772
1350381
1378628
886956
1035130
1134470
1106269
965982
1164005
1293823
1487011
1362059
1197685
1188167
1344810
1054191
1342038
1226430
1011477
1277408
1232418
1102784
1275654
948717
974966
1255964
973334
975917
1331250
1195064
959508
1507380
1103944
1151285
1485766
1193936
850943
966784
1443485
871152
869383
1234881
1315815
1194054
1207943
1136092
1030847
1440245
1166680
1298305
1074792
892402
1317730
1088954
1067632
1108652
891117
1153142
829940
1131187
1216647
1164083
836602
1240131
798390
946895
1368877
1249569
942739
1282598
979272
1371014
1196291
1072367
1426998
1246605
1422649
1407934
998048
1154051
1145727
1433999
1429909
1168144
1127204
879127
1078415
1142009
855530
1252055
1086648
1014432
1173606
1358253
1433177
1074767
1481026
1307029
940446
1090810
884051
1308931
1233469
1209542
1111391
852996
1472018
1467005
1444104
1232874
1312033
1102909
855341
1143026
1396117
1274304
934217
1072425
1113005
818936
1140912
872615
839461
897941
869195
1312329
1084604
1036204
1142557
1261656
1359781
1196132
1446325
1354830
981955
1347137
926564
1138864
849802
841143
1114683
1026212
1152137
1150550
1031947
1100273
1216834
931332
939686
1168984
1462219
1169009
1189910
1018892
1145729
1274647
1145895
1339787
812749
1203915
1145753
1331763
928599
1169968
902056
1247176
1165265
1041253
1094415
1030088
1136688
1116046
860655
1021290
1143400
916957
883663
795061
876004
1007471
1355877
1494242
1193697
928300
1202609
1007641
1086622
1206260
838943
1207812
1167201
1150568
1156823
1394888
921362
1143011
1145923
1202285
986696
1424203
1129172
1019558
1252691
1345584
982821
1101856
1062382
1187238
1182727
1096029
1332968
1005101
1194466
923829
1387502
940575
1511166
1149305
1123337
1080181
873851
1094587
1109892
1405446
1236276
1108321
1188426
1112693
1401069
1147377
1344108
1156547
1118014
1083374
1101721
881866
942755
846690
898331
1177677
1130634
873486
1102898
1150471
1214825
1094011
1376230
1390868
1029497
970038
1048317
1311690
1163155
1403322
1421654
852123
1125480
1408261
1162113
1316905
1102165
1276648
982529
1191991
1213234
1157550
1146332
1330575
1217768
1081549
1068204
1338565
874066
898936
968763
986317
850454
1309470
1369119
1390318
1204254
1255142
1029369
1282503
1119355
1451157
1114815
1220101
887478
1334378
1225602
1229758
1148791
1124838
1065788
1056363
913831
1122143
980980
784600
920649
1083518
1244014
850631
1202137
1418554
1222143
966670
960484
1254651
1298405
1281364
963818
1318800
1308259
1344640
1117574
1348769
1107172
1095170
1081432
1141254
1248280
1111793
1179190
1209489
1134146
993353
1470157
1245835
1425467
1025394
1191483
1106221
830472
1116914
1306450
957299
1252172
1350131
977805
1385796
1494866
1529157
1394677
1054098
1217032
1303566
1406677
1259909
1236814
1437642
1115404
762958
1278915
1289487
1034123
840937
1103461
1210382
1131660
1185541
1064724
1087100
1090759
1264308
1315938
1095991
1065934
1271824
1171044
1407364
1097764
1041188
1100147
1321803
1071849
1336851
1136658
1106482
1171743
1490080
1335540
1288072
1158347
903686
1254465
1113375
1005452
878029
1169240
1148975
1105842
1344364
916393
975999
1295058
1116183
1135453
1140567
1493121
1422927
1327708
1153465
1158568
978233
1214854
1332859
1279360
1528180
1046719
1388023
1444408
1361370
1445238
1185155
1251167
1294944
1173486
1105505
1048686
1447387
885291
1046994
1125803
785112
1045528
1043399
965600
1054213
1222715
1460846
1264161
945612
1164277
1467354
846655
1407410
996270
1153716
1181536
1022324
1209461
1283532
820367
1104097
935284
974326
1282362
1021672
1081966
1276786
1232762
1056463
1293876
1246736
1109207
890666
918595
1189947
1137557
1142649
1039388
1152672
881613
873709
1192252
1103636
1424781
1244013
1057158
1212841
1060057
1341052
1020857
1119851
1529934
1099972
1090977
1318054
1185188
1320215
1129746
1322095
856418
1164315
1504145
981857
1115703
1024361
1446289
1322051
918269
846581
1031671
884258
805999
1238693
1141206
1052644
930569
1122613
1137580
1368690
1315190
1181198
1214354
892000
1356746
925669
1349943
1457339
1180961
1345414
934761
850135
1437866
1147631
1392684
1349681
1119040
1148994
1313356
1044199
1200887
1332003
922976
1338707
1061909
959400
1272344
1115064
1159194
861713
1099145
854809
950922
1178090
1099319
1461904
1000828
1215311
1140851
1104613
1141679
1108693
1116695
1287377
1322167
793759
1257926
1260167
900381
858166
1417961
953026
1469794
1460110
939096
1227822
1308285
1136985
1496163
1484410
1479104
1126054
1114505
843191
1101936
963901
839821
1341719
971019
1179400
1149588
893308
943233
1422393
1350415
1209213
849259
843221
1336960
938165
904101
949315
1009771
1132464
1272128
939453
873995
1017991
1103009
1109741
988549
807219
1332028
1073801
1180380
1173116
808763
1469667
1293217
801075
1179575
990542
1122210
967135
1273506
862592
911533
1094048


==> data/fingerprinting_local_distribution.csv <==
,CorrectX,CorrectY,IncorrectX,IncorrectY
0,611592.3442381367,2.715727883508076e-10,442053.656444175,4.232380280112573e-10
1,616901.9287181554,3.9636060479596703e-10,447355.4036155903,6.144089137027468e-10
2,622211.5131981741,5.720021956479847e-10,452657.15078700567,8.812686477607378e-10
3,627521.0976781929,8.16312514152764e-10,457958.897958421,1.2490266739999955e-09
4,632830.6821582116,1.1521729808396034e-09,463260.6451298363,1.7493842819800256e-09
5,638140.2666382303,1.608550738541237e-09,468562.39230125165,2.4215289231471622e-09
6,643449.851118249,2.221588344126174e-09,473864.13947266695,3.313061830290307e-09
7,648759.4355982677,3.035726774292677e-09,479165.88664408226,4.480778798302921e-09
8,654069.0200782865,4.104812224865214e-09,484467.6338154976,5.991214145144414e-09
9,659378.6045583052,5.49312559853723e-09,489769.38098691293,7.920855067766216e-09
10,664688.1890383239,7.276264171278537e-09,495071.12815832824,1.0355940475525183e-08
11,669997.7735183426,9.541799173026503e-09,500372.8753297436,1.3391777033246834e-08
12,675307.3579983613,1.2389632312914305e-08,505674.6225011589,1.7131536652190248e-08
13,680616.9424783802,1.5931979730548308e-08,510976.3696725742,2.1684543564951814e-08
14,685926.5269583989,2.0292924033657212e-08,516278.1168439896,2.716411299646481e-08
15,691236.1114384176,2.560749378705437e-08,521579.8640154049,3.36850627218429e-08
16,696545.6959184363,3.2020253889981736e-08,526881.6111868202,4.136107682114343e-08
17,701855.280398455,3.9683417523038354e-08,532183.3583582356,5.0302149391207256e-08
18,707164.8648784738,4.8754517603036885e-08,537485.1055296509,6.061236572160674e-08
19,712474.4493584925,5.939369910121839e-08,542786.8527010662,7.23882807030444e-08
20,717784.0338385112,7.17607090939535e-08,548088.5998724815,8.571812200333926e-08
21,723093.6183185299,8.601166543267218e-08,553390.3470438969,1.0068197507777858e-07
22,728403.2027985486,1.0229567513265139e-07,558692.0942153122,1.1735299924671669e-07
23,733712.7872785674,1.2075134979309187e-07,563993.8413867275,1.3579958529072607e-07
24,739022.3717585861,1.4150323017328053e-07,569295.5885581429,1.560882075389804e-07
25,744331.9562386048,1.6465809119954426e-07,574597.3357295581,1.7828656481947142e-07
26,749641.5407186236,1.9030106086146833e-07,579899.0829009735,2.024664663099466e-07
27,754951.1251986423,2.1849146249146961e-07,585200.8300723889,2.2870582321201058e-07
28,760260.7096786611,2.4925829122028886e-07,590502.5772438041,2.5708907672783155e-07
29,765570.2941586798,2.8259527185409683e-07,595804.3244152195,2.877054436941689e-07
30,770879.8786386985,3.184555229684567e-07,601106.0715866348,3.206445020293775e-07
31,776189.4631187172,3.567459703205222e-07,606407.8187580501,3.5598886685828696e-07
32,781499.0475987359,3.973218033973126e-07,611709.5659294655,3.938040107060941e-07
33,786808.6320787547,4.399814350900774e-07,617011.3131008808,4.3412563142327323e-07
34,792118.2165587734,4.844625814710607e-07,622313.0602722961,4.76945333318933e-07
35,797427.8010387921,5.304401967413089e-07,627614.8074437114,5.221957175944266e-07
36,802737.3855188108,5.775270470125375e-07,632916.5546151268,5.697362332869082e-07
37,808046.9699988295,6.252776594073111e-07,638218.301786542,6.193412795292054e-07
38,813356.5544788484,6.731962235258327e-07,643520.0489579574,6.706920441063516e-07
39,818666.1389588669,7.207487486372452e-07,648821.7961293728,7.233733972554954e-07
40,823975.7234388858,7.673794074106307e-07,654123.5433007882,7.768768370380633e-07
41,829285.3079189045,8.125305587222746e-07,659425.2904722034,8.306100263915762e-07
42,834594.8923989232,8.556654861991082e-07,664727.0376436188,8.839129127767511e-07
43,839904.476878942,8.962924732586998e-07,670028.7848150341,9.360798332045273e-07
44,845214.0613589606,9.339885187065334e-07,675330.5319864494,9.86386441505869e-07
45,850523.6458389794,9.684208314823196e-07,680632.2791578647,1.034119811827362e-06
46,855833.2303189981,9.993642653029104e-07,685934.0263292801,1.0786097255125224e-06
47,861142.8147990168,1.026713077896223e-06,691235.7735006954,1.1192589764841588e-06
48,866452.3992790356,1.0504858136609636e-06,696537.5206721107,1.1555705528810366e-06
49,871761.9837590542,1.0708226757871962e-06,701839.2678435261,1.1871697691148993e-06
50,877071.568239073,1.0879754155257149e-06,707141.0150149413,1.2138198116681598e-06
51,882381.1527190917,1.1022904496435299e-06,712442.7621863567,1.2354296857708896e-06
52,887690.7371991104,1.114186544715723e-06,717744.5093577721,1.252054158301696e-06
53,893000.3216791293,1.1241289068453192e-06,723046.2565291873,1.2638859281539201e-06
54,898309.9061591479,1.1326018305980947e-06,728348.0037006027,1.2712408616466562e-06
55,903619.4906391667,1.1400821563924955e-06,733649.750872018,1.274537654791709e-06
56,908929.0751191854,1.1470156525110294e-06,738951.4980434333,1.2742736826997433e-06
57,914238.6595992041,1.1537980943327206e-06,744253.2452148487,1.2709990373251817e-06
58,919548.2440792229,1.1607623013508801e-06,749554.992386264,1.265290819964409e-06
59,924857.8285592415,1.1681717723312005e-06,754856.7395576793,1.2577296407578198e-06
60,930167.4130392603,1.176220901409187e-06,760158.4867290946,1.2488799947297325e-06
61,935476.997519279,1.1850411356797644e-06,765460.23390051,1.2392757573178112e-06
62,940786.5819992977,1.194711913790673e-06,770761.9810719253,1.2294115090800344e-06
63,946096.1664793165,1.2052748568559073e-06,776063.7282433406,1.219739806774385e-06
64,951405.7509593351,1.2167494994506688e-06,781365.475414756,1.2106739207311471e-06
65,956715.335439354,1.2291488583650231e-06,786667.2225861712,1.202595013438143e-06
66,962024.9199193727,1.2424933257040536e-06,791968.9697575866,1.195862295859446e-06
67,967334.5043993914,1.2568217055117098e-06,797270.716929002,1.1908244119278048e-06
68,972644.0888794102,1.2721986382108254e-06,802572.4641004172,1.1878301993249265e-06
69,977953.6733594288,1.2887181147933608e-06,807874.2112718326,1.1872370686374698e-06
70,983263.2578394476,1.3065032121731667e-06,813175.958443248,1.189415524271827e-06
71,988572.8423194663,1.3257025293461625e-06,818477.7056146632,1.1947487886495452e-06
72,993882.426799485,1.3464840328233722e-06,823779.4527860786,1.2036270371960343e-06
73,999192.0112795038,1.369027111189118e-06,829081.1999574939,1.2164363437187931e-06
74,1004501.5957595224,1.3935135969915438e-06,834382.9471289092,1.233543007205934e-06
75,1009811.1802395412,1.420118365157586e-06,839684.6943003245,1.2552744188252176e-06
76,1015120.7647195599,1.4489999030938252e-06,844986.4414717399,1.2818979808746156e-06
77,1020430.3491995786,1.4802910202631857e-06,850288.1886431552,1.3135997749459084e-06
78,1025739.9336795973,1.514089676266764e-06,855589.9358145705,1.3504646840181176e-06
79,1031049.518159616,1.5504497993140482e-06,860891.6829859859,1.3924595144329985e-06
80,1036359.1026396349,1.58937196769014e-06,866193.4301574011,1.4394203700427783e-06
81,1041668.6871196536,1.6307939399825807e-06,871495.1773288165,1.4910451474481081e-06
82,1046978.2715996723,1.6745812271209605e-06,876796.9245002319,1.5468915999467184e-06
83,1052287.856079691,1.7205181625004712e-06,882098.6716716471,1.606381009309053e-06
84,1057597.4405597097,1.7683001940239578e-06,887400.4188430625,1.6688071515996034e-06
85,1062907.0250397285,1.817528337851679e-06,892702.1660144778,1.7333499758475351e-06
86,1068216.609519747,1.8677068475040709e-06,898003.9131858931,1.7990932467333469e-06
87,1073526.193999766,1.9182451275974924e-06,903305.6603573085,1.8650453332014343e-06
88,1078835.7784797847,1.9684647435347742e-06,908607.4075287238,1.9301623390738694e-06
89,1084145.3629598033,2.0176120551045406e-06,913909.1547001391,1.99337284460944e-06
90,1089454.9474398221,2.0648765637340025e-06,919210.9018715544,2.0536036297639857e-06
91,1094764.5319198407,2.10941455828448e-06,924512.6490429698,2.1098058507545195e-06
92,1100074.1163998595,2.1503771312386464e-06,929814.396214385,2.160981215771066e-06
93,1105383.7008798784,2.1869411760755016e-06,935116.1433858004,2.2062077354214823e-06
94,1110693.285359897,2.2183416211796134e-06,940417.8905572158,2.244664600831816e-06
95,1116002.8698399158,2.2439029461536434e-06,945719.637728631,2.275655670238439e-06
96,1121312.4543199344,2.2630679857576204e-06,951021.3849000464,2.2986309368022536e-06
97,1126622.0387999532,2.275422158722752e-06,956323.1320714618,2.3132052283452172e-06
98,1131931.623279972,2.280711549237097e-06,961624.879242877,2.31917328169542e-06
99,1137241.2077599906,2.2788536888625625e-06,966926.6264142925,2.316520270395482e-06
100,1142550.7922400094,2.26994039615763e-06,972228.3735857077,2.305426872622805e-06
101,1147860.376720028,2.2542325844116648e-06,977530.120757123,2.286268067785201e-06
102,1153169.9612000468,2.2321474971484565e-06,982831.8679285385,2.2596050565950297e-06
103,1158479.5456800656,2.2042393313698155e-06,988133.6150999537,2.22617000861769e-06
104,1163789.1301600842,2.171174620588143e-06,993435.362271369,2.186843737198502e-06
105,1169098.714640103,2.133704042659585e-06,998737.1094427845,2.14262685464208e-06
106,1174408.2991201216,2.0926324708358914e-06,1004038.8566141997,2.094605430148116e-06
107,1179717.8836001405,2.0487890917040505e-06,1009340.603785615,2.043912612668547e-06
108,1185027.4680801593,2.0029992747202413e-06,1014642.3509570304,1.991688043381092e-06
109,1190337.0525601779,1.956059611207909e-06,1019944.0981284457,1.9390371262091432e-06
110,1195646.6370401965,1.9087171735704127e-06,1025245.8452998609,1.8869923190482179e-06
111,1200956.2215202153,1.861653614677551e-06,1030547.5924712764,1.8364785373636692e-06
112,1206265.806000234,1.8154742752903618e-06,1035849.3396426917,1.78828452689303e-06
113,1211575.390480253,1.7707020380552096e-06,1041151.0868141069,1.7430416813892072e-06
114,1216884.9749602715,1.7277753013340862e-06,1046452.8339855224,1.701211287187043e-06
115,1222194.55944029,1.687049179154553e-06,1051754.5811569376,1.6630806118417194e-06
116,1227504.143920309,1.6487988882862747e-06,1057056.328328353,1.6287676676994007e-06
117,1232813.7284003277,1.6132242699515476e-06,1062358.0754997684,1.5982339219701548e-06
118,1238123.3128803466,1.5804545075361253e-06,1067659.8226711836,1.5713037373780456e-06
119,1243432.8973603651,1.550552324421488e-06,1072961.5698425989,1.5476889484237115e-06
120,1248742.4818403837,1.5235172471710158e-06,1078263.3170140143,1.5270167336695478e-06
121,1254052.0663204025,1.4992878594242357e-06,1083565.0641854296,1.5088588479794869e-06
122,1259361.6508004214,1.4777433070654142e-06,1088866.8113568448,1.4927603313283836e-06
123,1264671.2352804402,1.4587046018188341e-06,1094168.5585282603,1.4782660013291967e-06
124,1269980.8197604588,1.4419364697403735e-06,1099470.3056996756,1.4649433425480117e-06
125,1275290.4042404774,1.4271505740528925e-06,1104772.0528710908,1.4524007952851251e-06
126,1280599.9887204962,1.414010892592534e-06,1110073.8000425063,1.4403008814970613e-06
127,1285909.573200515,1.4021418486678593e-06,1115375.5472139216,1.4283680443857406e-06
128,1291219.1576805338,1.3911394968016686e-06,1120677.2943853368,1.4163914800686644e-06
129,1296528.7421605524,1.3805856836041545e-06,1125979.0415567523,1.4042235688236317e-06
130,1301838.326640571,1.370064683549107e-06,1131280.7887281675,1.3917747429060904e-06
131,1307147.9111205898,1.3591814022873268e-06,1136582.5358995828,1.3790057435278678e-06
132,1312457.4956006086,1.3475799007866818e-06,1141884.2830709983,1.36591822132946e-06
133,1317767.0800806275,1.3349607714723372e-06,1147186.0302424135,1.3525445371431514e-06
134,1323076.664560646,1.3210958302661977e-06,1152487.7774138288,1.3389374500742883e-06
135,1328386.2490406646,1.3058386960048681e-06,1157789.5245852442,1.3251601734072995e-06
136,1333695.8335206835,1.2891301097493524e-06,1163091.2717566595,1.3112770739754198e-06
137,1339005.4180007023,1.2709972770629955e-06,1168393.0189280747,1.2973451225861782e-06
138,1344315.002480721,1.2515470519774941e-06,1173694.7660994902,1.2834060980552028e-06
139,1349624.5869607397,1.2309533621674635e-06,1178996.5132709055,1.2694795182784122e-06
140,1354934.1714407583,1.2094398329644936e-06,1184298.2604423207,1.2555563161678417e-06
141,1360243.755920777,1.1872590365290052e-06,1189600.0076137362,1.241593379126632e-06
142,1365553.340400796,1.1646701153488105e-06,1194901.7547851515,1.2275091995618805e-06
143,1370862.9248808147,1.1419166680929756e-06,1200203.5019565667,1.2131810060961205e-06
144,1376172.5093608333,1.1192067262103325e-06,1205505.2491279822,1.1984438261923817e-06
145,1381482.093840852,1.096696402583823e-06,1210806.9962993974,1.1830919428605937e-06
146,1386791.6783208707,1.074478393768597e-06,1216108.7434708127,1.1668831345060181e-06
147,1392101.2628008896,1.0525760178380064e-06,1221410.4906422282,1.1495459259237636e-06
148,1397410.8472809084,1.0309429338135266e-06,1226712.2378136434,1.130789843136565e-06
149,1402720.431760927,1.0094681800775033e-06,1232013.9849850587,1.1103183815140491e-06
150,1408030.0162409456,9.879857438222756e-07,1237315.7321564741,1.0878441007307096e-06
151,1413339.6007209644,9.662875716262173e-07,1242617.4793278894,1.063104990597837e-06
152,1418649.1852009832,9.441387727220753e-07,1247919.2264993046,1.0358810455003077e-06
153,1423958.769681002,9.212937503746086e-07,1253220.9736707201,1.006009871561938e-06
154,1429268.3541610206,8.975121032284239e-07,1258522.7208421354,9.73400147863808e-07
155,1434577.9386410392,8.725733341755146e-07,1263824.4680135506,9.38041875551e-07
156,1439887.523121058,8.46289649138373e-07,1269126.215184966,9.000125670738537e-07
157,1445197.1076010768,8.185163825036329e-07,1274427.9623563814,8.594788303189854e-07
158,1450506.6920810957,7.891598167464024e-07,1279729.7095277966,8.166931578161085e-07
159,1455816.2765611142,7.58182348937161e-07,1285031.456699212,7.719861030239208e-07
160,1461125.8610411328,7.25605086881062e-07,1290333.2038706273,7.257543764649643e-07
161,1466435.4455211516,6.915080350886632e-07,1295634.9510420426,6.784456901968053e-07
162,1471745.0300011705,6.560280671974903e-07,1300936.698213458,6.305413929344665e-07
163,1477054.6144811893,6.193548934211177e-07,1306238.4453848733,5.825380530986415e-07
164,1482364.1989612079,5.817252362115157e-07,1311540.1925562886,5.349291574662422e-07
165,1487673.7834412265,5.434154383852596e-07,1316841.939727704,4.88188004578694e-07
166,1492983.3679212453,5.047327533758545e-07,1322143.6868991193,4.427527002772378e-07
167,1498292.952401264,4.6600560801466244e-07,1327445.4340705345,3.990139309403796e-07
168,1503602.536881283,4.275731789800493e-07,1332747.18124195,3.573059258480252e-07
169,1508912.1213613015,3.897746750033196e-07,1338048.9284133653,3.1790075209561375e-07
170,1514221.70584132,3.529387564271999e-07,1343350.6755847805,2.810058395921026e-07
171,1519531.290321339,3.173735409595573e-07,1348652.422756196,2.4676443050477134e-07
172,1524840.8748013577,2.8335763173728014e-07,1353954.1699276112,2.152585004339026e-07
173,1530150.4592813766,2.511325579507311e-07,1359255.9170990265,1.8651361299669477e-07
174,1535460.0437613952,2.2089694112270905e-07,1364557.664270442,1.6050514315301768e-07
175,1540769.6282414137,1.9280259804216954e-07,1369859.4114418572,1.37165329051486e-07
176,1546079.2127214326,1.6695267395862864e-07,1375161.1586132725,1.1639067473390462e-07
177,1551388.7972014514,1.4340177822656508e-07,1380462.905784688,9.80493121389646e-08
178,1556698.3816814702,1.2215798036185103e-07,1385764.6529561032,8.198802625880834e-08
179,1562007.9661614888,1.0318642710021716e-07,1391066.4001275185,6.80387399356698e-08
180,1567317.5506415074,8.64142676018094e-08,1396368.147298934,5.602433586822959e-08
181,1572627.1351215262,7.173652837415417e-08,1401669.8944703492,4.576375793215855e-08
182,1577936.719601545,5.9022562586783574e-08,1406971.6416417644,3.7076380484412395e-08
183,1583246.3040815638,4.812270825531724e-08,1412273.38881318,2.97856643630196e-08
184,1588555.8885615824,3.88748221916074e-08,1417575.1359845952,2.3722135134987706e-08
185,1593865.473041601,3.11104062084249e-08,1422876.8831560104,1.872572692389616e-08
186,1599175.0575216198,2.4660102798422332e-08,1428178.630327426,1.4647537893879239e-08
187,1604484.6420016387,1.9358403411820007e-08,1433480.3774988411,1.1351044425324288e-08
188,1609794.2264816575,1.5047478146576807e-08,1438782.1246702564,8.71282230164703e-09
189,1615103.810961676,1.1580096669611113e-08,1444083.8718416719,6.622825759943618e-09
190,1620413.3954416947,8.82166314551443e-09,1449385.6190130871,4.98427896194447e-09
191,1625722.9799217135,6.651430659524413e-09,1454687.3661845024,3.7132385615719795e-09
192,1631032.5644017323,4.962991998978197e-09,1459989.1133559179,2.7378895273549114e-09
193,1636342.148881751,3.6641636119661695e-09,1465290.860527333,1.997638205808765e-09
194,1641651.7333617697,2.676388829530598e-09,1470592.6076987484,1.4420660541213742e-09
195,1646961.3178417883,1.933786382600111e-09,1475894.3548701638,1.0298042109604874e-09
196,1652270.902321807,1.3819626491249582e-09,1481196.102041579,7.273832309332645e-10
197,1657580.486801826,9.766929240533023e-10,1486497.8492129943,5.081043636589531e-10
198,1662890.0712818445,6.825603297643152e-10,1491799.5963844098,3.5096943580963776e-10
199,1668199.6557618633,4.716226526981787e-10,1497101.343555825,2.396965155559937e-10


==> data/fingerprinting_local_nocow.csv <==
775405
981064
1249657
1269517
955241
737561
739406
991303
686210
798244
793429
757465
668127
689338
941614
1257643
1110156
976869
961379
1097079
708758
967038
1019816
752421
1142769
954298
1048057
1103179
1047615
993748
1043765
909058
559893
1117784
824381
629694
842911
836641
951796
859021
735161
1273383
574088
1248807
916769
758565
1269777
1084568
1063750
612445
1069746
704188
1151900
659592
841325
824701
587735
681962
723424
884910
820426
675638
977563
680163
1256355
1306721
1077286
1273547
1040572
1120120
1150203
908193
1194999
926540
1196232
1252768
1144476
1229600
715309
952529
932565
1029968
864230
1192060
779490
1352727
906844
696525
935928
1106588
865309
1055293
951361
986832
861790
720398
680778
1155101
1147679
999474
1021295
1001113
1272764
869826
957014
685115
1133885
942460
883086
944068
841542
690950
934657
1174120
874348
1153777
1027900
1270075
1114501
935676
932294
721204
676653
633356
959467
1001078
1013936
1331443
1141964
1075728
851543
787668
1055635
744712
939762
993645
1161884
1151922
801107
768524
891883
672486
1001701
1158353
952972
764799
1156585
766064
696695
992681
864149
1180880
982623
721095
934555
911109
1168054
934167
1301187
910497
958290
706219
1013066
872595
996972
776440
994921
1073785
673068
992210
715948
939698
938654
1238503
1089427
1341860
1044100
1169678
1005127
837317
1255247
1173883
918226
1176340
1135178
945915
955415
1142422
1298273
942326
1241924
836643
958182
773663
1200848
1136900
982276
912554
580046
849359
893839
1007612
803675
1065335
1056817
1060646
799515
732972
724397
913006
887397
946229
1132991
958953
835166
1173567
927668
1041538
906462
984251
1140732
855471
984435
825225
686614
1085851
921989
1292271
865454
709047
744707
1271952
1093476
757886
1073035
979008
1047070
1135861
990552
649248
1180187
970729
923318
931052
1086825
944507
760434
1323808
992606
1295206
1025302
1029524
932345
994850
1033548
917599
928998
656769
1023084
685035
762889
791323
1135177
1308879
781729
1139239
666942
1081180
800448
643920
1194123
757726
1036955
1103475
721855
774842
705614
783335
824329
1154574
986058
999836
896514
748273
737307
947212
889074
731158
901131
940536
889912
640582
682253
1018983
751272
930596
758327
1118168
728761
1121576
600751
948921
1261335
1020349
880224
674325
1341904
943523
960076
1163296
760432
1059362
677667
1118393
1009629
693805
944055
1239214
1237430
993142
996186
887601
948163
914319
1225337
945680
850722
911714
832588
936617
807117
1124607
1182210
1198055
1185844
1075975
1011217
848292
1345219
1038132
1065614
1016685
887074
716498
1008537
1051044
1028906
953634
1172476
945536
807122
1330943
748648
1010040
672808
811947
1172090
887814
1261220
681398
1084424
1033487
571927
939926
978439
1069893
875382
935101
1230015
763558
824255
820774
1070909
1084032
812113
1161084
862485
799854
932264
1181294
1192497
752764
1157971
702561
1087853
971792
941591
948206
968275
730387
1214633
717371
1105947
1100475
1310344
936857
1157873
1235458
1303570
642986
750313
691670
962641
863283
728640
1212765
990540
704619
687174
745452
758527
978675
635416
1220903
1313993
942036
1267819
969884
1034331
1318917
944751
1241816
614707
669171
993376
630946
937801
1164757
636857
890659
827238
833352
1136476
951711
1299517
1017389
730259
1365934
1186496
893369
1278662
1006872
987931
921144
1074168
942656
976240
715595
1053228
947876
1164723
928555
1216809
935452
1306962
1014724
905656
975416
952570
1175174
1061747
1134591
716535
1040647
782733
1151579
1223805
971905
977082
911074
1309137
860927
1158916
1060534
985214
1271499
942293
944472
744119
997430
951223
941545
934871
931304
789850
1011139
1056760
989300
1160199
851981
636231
1065395
675972
1266814
1150856
1181863
1225464
998137
942048
1253031
981571
1126292
1204526
1387213
1106902
919402
970024
1032989
760111
803014
960190
953818
974094
624438
981979
945541
1259183
1260719
1188477
988322
867017
979194
1236446
1086467
695933
933621
1005934
896459
881832
1084758
909569
1219530
909343
1153181
728547
681288
1086611
1225889
670222
1229352
1101186
985903
718681
680616
878035
733989
719144
904853
922923
1291510
857198
1208002
956765
1136174
1132774
950745
950407
677489
770753
890881
800341
990147
1269747
986848
1124835
1224463
811772
857051
904236
915269
1153205
1193181
1272443
1078769
930240
918107
826698
1031524
947730
882834
613453
884351
947897
1068952
1386880
870841
1235717
684856
910979
1067961
1235604
810618
1081316
1084353
1195772
934744
1018484
1124006
1022722
580584
1094706
1191784
1192173
693333
951562
1165319
1242060
923412
1348531
933280
1133586
853400
752942
807112
1063796
730931
948024
815893
1033767
1365625
685185
1083820
940544
848174
737697
993628
829421
1266525
1285946
968763
693647
793221
1000726
1319182
1189691
789976
939272
681857
1323491
964009
1264658
1227765
598368
1006027
674024
711630
1160364
744458
696622
1080008
1304470
1335904
1133966
1029603
718396
1117277
1327776
1182728
1123744
1175590
1014191
785333
1345152
597486
947995
650408
951344
887321
758275
919290
746978
1174457
755142
689584
689483
933498
1106530
1097093
1172087
1093485
918410
717475
919306
1032998
798675
934026
1002801
746508
1276624
851662
1076134
752529
1017513
921334
776414
675688
909948
1222342
944532
856787
939730
1114033
1192868
560236
899582
761604
841865
972090
868913
1188493
1136206
991764
1218548
956623
599783
741528
993235
1023501
797439
911191
766127
1050653
1268490
1212631
891121
1257094
812806
1328959
983694
696010
799368
989576
691018
665658
932104
1098019
905013
1198465
1108958
897438
1227671
918905
927829
1086230
1190068
716722
676625
684172
969173
704312
1188881
808784
1141162
649103
1238300
853932
1284327
805334
1177816
1015894
1002034
761516
897100
911188
951763
692554
1192085
710238
1035254
907995
612065
966450
676726
1201434
823970
864334
955978
1136902
678382
930453
1056192
1050898
550005
1168928
1113019
687901
731357
899296
1273179
1181106
789607
1281067
1131841
978797
933018
685289
1329222
961967
799893
685685
1100388
918385
1194696
1038487
939227
709060
973178
750154
1125689
1243472
1334657
1106066
1128450
969407
1160731
876375
945199
675803
925287
981003
945628
674702
811817
976751
737323
1009955
1336228
681238
1257231
845690
876666
980119
942149
870865
688964
835317
961421
823341
1252348
1298637
1057346
1047517
1228369
994361
610256
917425
1171495
623779
1220299
817057
703005
1061976
1258542
792829
940702
1097835
888342
688253
1304402
1045272
904039
679071
1081502
921062
727387
772334
1071144
937374
725470
983712
1178516
991329
687872
1092413
1102229
758796
1150297
958572
1260650
1127220
963125
688959
814409
1226133
1257466
992793
849118
1027850
731831
811350
1221904
919461
1081661
669847
895057
895779
1132566
994249
825264
1001935


==> data/inet_ampl1.csv <==
,Offset,Timestamp,Time Relative,Prev TS Frame
0,2,268.2209014892578,466759,127444
1,0,263.214111328125,368724,49966
2,2,383.3770751953125,604403,180983
3,0,217.67616271972656,315411,83128
4,2,245.09429931640625,418114,100378
5,0,215.05355834960938,318423,76863
6,0,242.71011352539062,432396,112919
7,2,240.325927734375,330926,54184
8,2,233.4117889404297,409846,94941
9,0,269.88983154296875,397323,95980
10,0,291.3475036621094,538307,147110
11,2,262.0220184326172,362962,95922
12,2,272.51243591308594,464430,113919
13,0,245.57113647460938,353473,99971
14,0,390.05279541015625,560519,180962
15,2,261.3067626953125,359606,95912
16,2,258.9225769042969,441175,108767
17,0,258.44573974609375,351172,90310
18,2,240.56434631347656,408588,98960
19,0,227.45132446289062,318583,59085
20,2,268.69773864746094,479532,112291
21,0,280.3802490234375,382485,79181
22,0,313.04359436035156,530942,127778
23,2,222.20611572265625,319646,71644
24,0,298.0232238769531,498665,165575
25,2,205.2783966064453,298362,61501
26,0,271.5587615966797,444629,129490
27,2,210.04676818847656,303133,63581
28,0,260.5915069580078,434735,118182
29,2,251.77001953125,349704,48983
30,0,306.12945556640625,503876,118299
31,2,232.45811462402344,320903,64855
32,2,267.7440643310547,481563,129574
33,0,238.89541625976562,336688,81515
34,0,387.9070281982422,599916,180928
35,2,214.57672119140625,304654,66044
36,0,350.4753112792969,531115,192027
37,2,215.76881408691406,350853,48936
38,0,272.51243591308594,451786,121910
39,2,219.3450927734375,309373,51921
40,2,252.4852752685547,450759,114149
41,0,296.1158752441406,394510,49017
42,0,284.43336486816406,463535,146120
43,2,214.57672119140625,308523,68655
44,2,256.2999725341797,451211,108794
45,0,236.98806762695312,335740,70906
46,0,384.33074951171875,574860,180991
47,2,204.56314086914062,293288,65563
48,2,238.65699768066406,425370,96302
49,0,251.53160095214844,349435,56288
50,2,392.4369812011719,565415,175971
51,0,225.7823944091797,313539,81114
52,0,287.05596923828125,485176,125585
53,2,214.3383026123047,317834,63003
54,0,313.75885009765625,504455,130431
55,2,209.808349609375,301932,69297
56,0,301.361083984375,513254,153825
57,2,268.9361572265625,354330,95916
58,0,292.77801513671875,484495,110680
59,2,247.00164794921875,332171,77936
60,0,304.6989440917969,477009,97859
61,2,351.90582275390625,484557,160948
62,0,389.09912109375,600016,180995
63,2,220.77560424804688,315856,76169
64,2,292.77801513671875,498195,137508
65,0,232.696533203125,323431,65845
66,2,283.4796905517578,479864,102319
67,0,241.27960205078125,461197,91762
68,0,269.88983154296875,448551,112424
69,2,216.2456512451172,320901,63102
70,2,238.18016052246094,427131,107953
71,0,213.86146545410156,301283,77529
72,2,267.02880859375,469354,133806
73,0,246.0479736328125,340721,57471
74,0,287.77122497558594,484976,151127
75,2,213.14620971679688,307019,77145
76,0,305.17578125,497829,111810
77,2,215.05355834960938,350200,48880
78,0,290.15541076660156,448276,102144
79,2,198.84109497070312,283284,58222
80,2,245.09429931640625,422853,105517
81,0,255.34629821777344,353248,94583
82,0,269.6514129638672,469427,110350
83,2,226.9744873046875,325111,78652
84,2,243.66378784179688,443712,107579
85,0,251.0547637939453,347972,84124
86,2,234.84230041503906,420165,77276
87,0,352.1442413330078,435776,160946
88,0,277.9960632324219,467517,96881
89,2,205.99365234375,292172,65344
90,2,387.6686096191406,582699,227139
91,0,237.94174194335938,331358,73473
92,2,258.6841583251953,464846,118638
93,0,226.02081298828125,316405,83069
94,0,286.34071350097656,490314,140016
95,2,227.45132446289062,319928,57549
96,2,266.5519714355469,449264,78754
97,0,216.7224884033203,305117,75725
98,2,241.5180206298828,431073,100001
99,0,235.3191375732422,328098,68788
100,2,262.97569274902344,429295,86203
101,0,262.97569274902344,354053,86167
102,0,292.3011779785156,493617,108824
103,2,221.49085998535156,322361,79160
104,2,236.51123046875,407085,77867
105,0,221.25244140625,325117,80578
106,0,253.20053100585938,428509,120681
107,2,207.1857452392578,303734,66880
108,0,274.89662170410156,446546,122581
109,2,235.55755615234375,319509,58247
110,0,255.10787963867188,411891,114952
111,2,196.21849060058594,278363,66603
112,2,250.10108947753906,428272,103713
113,0,253.6773681640625,351848,95608
114,2,272.98927307128906,484632,85308
115,0,274.1813659667969,380639,84841
116,2,244.140625,431726,83751
117,0,236.03439331054688,324189,97405
118,2,291.8243408203125,466486,97951
119,0,265.8367156982422,355568,1435
120,2,231.5044403076172,392160,98633
121,0,229.83551025390625,317859,82101
122,2,243.90220642089844,410017,84908
123,0,236.03439331054688,329951,93595
124,2,264.16778564453125,462429,125516
125,0,243.90220642089844,338945,75530
126,0,354.0515899658203,548721,191930
127,2,247.47848510742188,354039,78071
128,0,280.61866760253906,473527,140501
129,2,202.41737365722656,289433,68528
130,2,264.4062042236328,445315,68505
131,0,265.1214599609375,359026,77755
132,2,231.5044403076172,397225,93653
133,0,242.47169494628906,329044,57510
134,0,392.67539978027344,606674,175955
135,2,215.5303955078125,314929,69925
136,0,298.9768981933594,507905,161280
137,2,202.41737365722656,293510,62669
138,0,267.5056457519531,464132,127429
139,2,214.8151397705078,316205,68767
140,0,352.3826599121094,541716,191707
141,2,218.1529998779297,313869,48996
142,0,256.7768096923828,443299,118677
143,2,239.84909057617188,324981,55851
144,2,354.2900085449219,554505,1598
145,0,250.33950805664062,358610,96349
146,2,291.1090850830078,498486,103968
147,0,233.8886260986328,333731,97457
148,0,388.6222839355469,601028,180961
149,2,228.64341735839844,322169,61717
150,2,261.3067626953125,437793,127429
151,0,222.68295288085938,317857,91744
152,0,269.88983154296875,440293,126752
153,2,239.84909057617188,324075,70896
154,0,274.89662170410156,474199,136512
155,2,215.05355834960938,313705,71549
156,0,324.01084899902344,534118,133636
157,2,265.1214599609375,397784,95938
158,2,296.59271240234375,516219,106158
159,0,221.72927856445312,317977,78773
160,2,281.8107604980469,474729,132573
161,0,268.2209014892578,367420,62446
162,0,262.97569274902344,442974,103930
163,2,216.2456512451172,350615,48954
164,0,354.766845703125,517854,192007
165,2,195.98007202148438,285194,57573
166,0,308.03680419921875,490414,122750
167,2,211.23886108398438,299984,71120
168,2,257.9689025878906,454849,116335
169,0,238.65699768066406,324839,98398
170,0,348.5679626464844,544878,192002
171,2,215.29197692871094,310737,73893
172,0,278.71131896972656,480348,129429
173,2,215.5303955078125,306116,48986
174,0,271.79718017578125,448031,143398
175,2,241.27960205078125,330229,61833
176,2,278.23448181152344,445813,130550
177,0,259.8762512207031,351978,81620
178,2,265.1214599609375,437369,125528
179,0,239.6106719970703,342119,98210
180,2,246.7632293701172,427733,115294
181,0,227.6897430419922,364468,62755
182,2,231.02760314941406,410167,93105
183,0,222.4445343017578,310710,79763
184,2,254.3926239013672,412234,104894
185,0,225.067138671875,317633,51548
186,2,227.21290588378906,373968,94183
187,0,212.4309539794922,305849,74878
188,0,388.14544677734375,586084,229834
189,2,226.2592315673828,321368,49023
190,2,262.26043701171875,456460,112881
191,0,219.10667419433594,318213,76132
192,2,247.955322265625,424114,110025
193,0,251.29318237304688,337648,69859
194,0,286.102294921875,451669,131205
195,2,213.14620971679688,306711,71570
196,2,250.33950805664062,406429,92768
197,0,224.82872009277344,308557,85382
198,0,286.34071350097656,490982,147612
199,2,394.3443298339844,501819,160943
200,0,297.54638671875,488264,156393
201,2,209.808349609375,300871,71000
202,2,249.62425231933594,433517,93996
203,0,229.35867309570312,329542,82648
204,0,276.80397033691406,461443,130874
205,2,227.6897430419922,320363,53723
206,0,252.4852752685547,419338,112428
207,2,352.3826599121094,484644,160979
208,0,284.43336486816406,494650,151328
209,2,212.9077911376953,310714,77491
210,0,286.5791320800781,493032,100569
211,2,211.23886108398438,314401,66152
212,2,267.98248291015625,473558,135228
213,0,223.63662719726562,315118,87322
214,2,248.6705780029297,424571,91793
215,0,222.68295288085938,316605,82352
216,2,262.4988555908203,443145,121166
217,0,363.34991455078125,453480,191925
218,2,253.43894958496094,462415,116787
219,0,222.4445343017578,343608,60535
220,0,386.95335388183594,583794,180963
221,2,207.42416381835938,299591,67251
222,0,297.54638671875,491482,161381
223,2,209.0930938720703,305085,69723
224,2,354.2900085449219,533420,2029
225,0,227.45132446289062,321482,90240
226,2,253.6773681640625,446712,111074
227,0,237.2264862060547,330987,70935
228,2,260.5915069580078,447466,103720
229,0,264.6446228027344,350571,79037
230,0,301.8379211425781,495171,141055
231,2,216.96090698242188,350435,49071
232,2,288.0096435546875,493833,98093
233,0,239.6106719970703,336189,98638
234,0,272.0355987548828,446931,131879
235,2,209.0930938720703,305811,68600
236,2,277.7576446533203,451889,94138
237,0,249.1474151611328,330957,109077
238,2,253.91578674316406,418454,110709
239,0,237.2264862060547,325962,94991
240,2,261.3067626953125,437055,96287
241,0,220.5371856689453,310306,82157
242,2,257.73048400878906,456727,95911
243,0,218.86825561523438,332883,79016
244,0,283.7181091308594,487334,96087
245,2,206.23207092285156,293394,63977
246,0,284.9102020263672,457272,143131
247,2,198.60267639160156,289885,60095
248,0,359.53521728515625,531513,191937
249,2,222.4445343017578,314974,49276
250,2,248.90899658203125,425365,109229
251,0,363.8267517089844,465979,192084
252,0,293.0164337158203,506448,151757
253,2,276.80397033691406,374121,62953
254,2,267.7440643310547,473726,122597
255,0,237.2264862060547,330500,71002
256,0,286.5791320800781,461603,103798
257,2,264.88304138183594,349162,95951
258,0,273.9429473876953,448552,84998
259,2,250.33950805664062,341172,77949
260,0,275.61187744140625,448544,145532
261,2,396.49009704589844,482588,180984
262,2,243.90220642089844,444890,106166
263,0,224.11346435546875,324917,83838
264,0,288.4864807128906,493864,146262
265,2,234.6038818359375,329015,48839
266,2,296.3542938232422,502479,97929
267,0,240.325927734375,330323,70271
268,0,312.3283386230469,497151,172125
269,2,210.28518676757812,301299,71281
270,0,288.24806213378906,464394,103266
271,2,202.65579223632812,298210,64781
272,2,250.10108947753906,447527,65344
273,0,229.35867309570312,327637,88579
274,0,278.9497375488281,485552,137619
275,2,201.70211791992188,294040,62538
276,2,256.0615539550781,457981,117671
277,0,346.6606140136719,435396,176014
278,0,240.56434631347656,424437,110817
279,2,210.04676818847656,310640,60707
280,2,251.77001953125,429303,97908
281,0,219.10667419433594,313326,53039
282,0,290.6322479248047,499527,150922
283,2,265.1214599609375,364900,95928
284,2,257.0152282714844,474488,121239
285,0,243.4253692626953,335628,63637
286,2,279.42657470703125,482547,120212
287,0,208.6162567138672,303600,75613
288,0,276.0887145996094,451768,96831
289,2,195.98007202148438,280925,56773
290,2,261.06834411621094,434186,77189
291,0,348.09112548828125,449776,175979
292,0,275.1350402832031,464743,92826
293,2,219.82192993164062,315154,78623
294,2,262.7372741699219,446508,83442
295,0,272.51243591308594,373588,57254
296,0,295.40061950683594,489563,149658
297,2,221.49085998535156,311526,51899
298,2,269.6514129638672,441050,80836
299,0,240.08750915527344,342089,86707
300,0,268.9361572265625,442320,128917
301,2,213.14620971679688,307126,74190
302,0,277.51922607421875,446821,89757
303,2,227.6897430419922,317994,84958
304,2,251.29318237304688,449218,117447
305,0,347.6142883300781,435001,176311
306,2,237.94174194335938,413187,105036
307,0,227.45132446289062,321893,59806
308,0,389.09912109375,582165,229896
309,2,222.4445343017578,315393,49028
310,2,389.5759582519531,559468,180942
311,0,236.74964904785156,325364,55504
312,2,241.99485778808594,416383,99942
313,0,215.76881408691406,312017,48663
314,0,283.0028533935547,473164,146586
315,2,214.8151397705078,306093,79891
316,2,243.4253692626953,441502,106283
317,0,239.1338348388672,333632,98890
318,0,282.52601623535156,469120,140905
319,2,215.76881408691406,350638,48999
320,2,303.9836883544922,490734,96061
321,0,226.2592315673828,317449,81135
322,0,239.6106719970703,396530,102729
323,2,187.6354217529297,274722,59517
324,0,272.0355987548828,445952,111113
325,2,237.7033233642578,448042,1945
326,0,329.2560577392578,544458,145306
327,2,237.94174194335938,339709,80680
328,0,389.09912109375,587665,229939
329,2,226.02081298828125,316629,49145
330,0,302.5531768798828,492534,95829
331,2,212.66937255859375,350886,48917
332,0,263.9293670654297,441950,77437
333,2,193.8343048095703,281519,60293
334,2,235.3191375732422,411771,98064
335,0,232.696533203125,333207,63186
336,0,302.7915954589844,503740,153994
337,2,264.4062042236328,356691,95956
338,0,295.87745666503906,506265,156981
339,2,241.27960205078125,337639,70517
340,0,291.3475036621094,476898,101973
341,2,228.64341735839844,311160,48987
342,2,389.09912109375,541200,180692
343,0,238.18016052246094,330412,70895
344,0,384.0923309326172,559448,180846
345,2,264.16778564453125,352097,95109
346,2,249.38583374023438,454211,89125
347,0,230.55076599121094,343522,84901
348,2,272.98927307128906,488503,127524
349,0,257.4920654296875,347736,74382
350,2,272.98927307128906,469438,116406
351,0,238.65699768066406,329327,70896
352,2,267.02880859375,445196,82785
353,0,214.57672119140625,299856,77552
354,2,280.14183044433594,443137,132626
355,0,262.7372741699219,348941,80739
356,2,388.86070251464844,591581,181004
357,0,255.584716796875,343947,81117
358,2,261.54518127441406,465707,121583
359,0,258.6841583251953,362093,72984
360,2,246.52481079101562,434224,108720
361,0,348.09112548828125,443137,1568
362,2,226.49765014648438,423242,94195
363,0,265.1214599609375,397700,95928
364,2,231.02760314941406,414817,93627
365,0,207.66258239746094,294756,74407
366,2,266.07513427734375,471707,84858
367,0,243.18695068359375,341992,85679
368,2,387.43019104003906,581323,180948
369,0,221.25244140625,319034,83305
370,0,261.3067626953125,452147,123120
371,2,221.01402282714844,313938,50802
372,0,271.3203430175781,446977,119851
373,2,237.7033233642578,328777,68811
374,0,242.71011352539062,404661,109944
375,2,235.08071899414062,329836,48978
376,0,289.67857360839844,492400,142263
377,2,221.72927856445312,323770,67418
378,2,266.5519714355469,467664,127462
379,0,218.6298370361328,315169,79896
380,0,277.7576446533203,471017,145490
381,2,197.6490020751953,286002,67557
382,0,251.53160095214844,424142,89773
383,2,215.05355834960938,311329,76970
384,2,260.35308837890625,426657,115727
385,0,223.39820861816406,306822,93462
386,2,276.0887145996094,486622,133331
387,0,210.04676818847656,300895,74690
388,0,298.9768981933594,507086,153269
389,2,226.02081298828125,316485,49025
390,2,244.61746215820312,412647,105072
391,0,221.01402282714844,310038,83459
392,0,257.0152282714844,453764,107620
393,2,218.6298370361328,319842,56203
394,0,244.8558807373047,413114,113149
395,2,208.6162567138672,296690,77360
396,2,257.9689025878906,466762,73090
397,0,234.6038818359375,343870,95357
398,2,293.0164337158203,520313,152902
399,0,255.82313537597656,355438,71489
400,2,386.95335388183594,591684,229823
401,0,362.8730773925781,453534,191869
402,2,289.4401550292969,466845,134168
403,0,224.82872009277344,316443,58010
404,0,260.1146697998047,457840,117928
405,2,203.13262939453125,298317,65335
406,2,304.4605255126953,505605,95902
407,0,216.2456512451172,306684,77387
408,0,280.14183044433594,467574,145084
409,2,200.03318786621094,291728,62669
410,2,262.0220184326172,472657,118570
411,0,252.72369384765625,340238,65939
412,0,287.2943878173828,461754,97926
413,2,213.86146545410156,305692,73721
414,0,283.4796905517578,456303,140007
415,2,236.98806762695312,324658,70780
416,2,277.7576446533203,497021,85108
417,0,247.2400665283203,339018,63070
418,2,281.33392333984375,481890,99525
419,0,232.696533203125,327253,96911
420,2,287.77122497558594,491957,145175
421,0,232.45811462402344,333172,95082
422,0,284.43336486816406,478514,145823
423,2,237.94174194335938,324405,48944
424,2,259.8762512207031,445230,95938
425,0,216.48406982421875,308800,72571
426,2,254.63104248046875,434152,117408
427,0,220.0603485107422,317381,79887
428,2,263.6909484863281,476545,106125
429,0,219.10667419433594,316305,80001
430,2,286.34071350097656,489807,143849
431,0,255.584716796875,354741,65135
432,2,304.22210693359375,511615,144953
433,0,258.44573974609375,355106,73803
434,2,260.8299255371094,466463,117393
435,0,397.4437713623047,490645,175954
436,2,272.51243591308594,450899,83779
437,0,276.32713317871094,375577,64096
438,0,308.03680419921875,524818,161344
439,2,260.1146697998047,372584,67710
440,2,261.3067626953125,473501,122587
441,0,231.26602172851562,341917,88751
442,2,389.09912109375,565833,180946
443,0,266.3135528564453,397351,95984
444,0,280.14183044433594,460762,134083
445,2,222.20611572265625,314562,51922
446,2,276.5655517578125,464987,132506
447,0,218.6298370361328,310539,82279
448,2,255.10787963867188,413316,115023
449,0,236.98806762695312,334813,92195
450,0,313.04359436035156,529877,121771
451,2,213.623046875,319731,51073
452,2,240.08750915527344,427419,102493
453,0,242.71011352539062,331637,60827
454,0,390.05279541015625,582357,180989
455,2,263.9293670654297,356700,96128
456,2,389.33753967285156,571252,180968
457,0,218.39141845703125,323333,78779
458,2,230.31234741210938,404799,94894
459,0,211.0004425048828,298474,74320
460,2,252.24685668945312,466104,108773
461,0,210.28518676757812,312102,77457
462,2,265.1214599609375,468899,127451
463,0,221.25244140625,315938,51986
464,0,295.87745666503906,504592,150301
465,2,351.90582275390625,446112,160931
466,0,286.102294921875,446282,94644
467,2,241.75643920898438,336362,55174
468,2,392.1985626220703,552482,49003
469,0,263.214111328125,351817,1559
470,0,325.91819763183594,521085,165464
471,2,361.44256591796875,495110,1631
472,2,271.3203430175781,478807,132849
473,0,226.02081298828125,327475,84336
474,2,310.8978271484375,528218,116759
475,0,212.66937255859375,304678,75478
476,2,267.02880859375,452882,128016
477,0,216.2456512451172,310206,78731
478,2,236.51123046875,408059,106574
479,0,265.8367156982422,348238,95854
480,0,307.5599670410156,492345,166842
481,2,231.26602172851562,333667,61880
482,0,335.2165222167969,544314,183077
483,2,241.0411834716797,337600,62495
484,2,274.658203125,484885,113390
485,0,254.63104248046875,363894,108115
486,2,242.71011352539062,416200,102960
487,0,220.77560424804688,310848,79813
488,0,274.41978454589844,436437,85384
489,2,201.70211791992188,290069,62608
490,0,319.7193145751953,515041,183936
491,2,348.3295440673828,437463,175974
492,2,295.40061950683594,503067,137279
493,0,231.5044403076172,343144,93682
494,0,303.03001403808594,497969,161221
495,2,237.46490478515625,335920,70970
496,2,269.4129943847656,435909,78663
497,0,233.8886260986328,326707,61571
498,0,265.8367156982422,438481,85704
499,2,199.5563507080078,290171,60394
500,0,330.4481506347656,532202,146090
501,2,219.82192993164062,317689,83251
502,0,305.6526184082031,510409,117890
503,2,225.067138671875,326704,86135
504,2,272.98927307128906,466010,136516
505,0,241.5180206298828,338851,55600
506,0,287.77122497558594,468320,128894
507,2,241.5180206298828,332972,49008
508,2,257.73048400878906,435494,100001
509,0,224.11346435546875,322656,81129
510,2,247.71690368652344,412465,96855
511,0,305.6526184082031,393039,165985
512,2,356.91261291503906,554226,191948
513,0,228.64341735839844,327735,86438
514,0,276.0887145996094,490154,137294
515,2,203.13262939453125,309154,64057
516,0,275.8502960205078,461258,136308
517,2,214.09988403320312,308501,72818
518,2,350.4753112792969,546467,191921
519,0,226.49765014648438,320993,82473
520,0,250.10108947753906,425464,107426
521,2,216.2456512451172,307045,73665
522,0,308.03680419921875,499283,168996
523,2,245.09429931640625,341277,56266
524,2,263.45252990722656,477110,122649
525,0,220.29876708984375,325321,55781
526,2,279.9034118652344,470385,132583
527,0,228.40499877929688,323460,51641
528,2,257.9689025878906,423367,120213
529,0,222.68295288085938,315722,54794
530,2,245.80955505371094,430798,104117
531,0,248.43215942382812,340027,61195
532,0,267.5056457519531,445716,107652
533,2,197.1721649169922,291603,58534
534,0,290.3938293457031,495258,155153
535,2,241.27960205078125,336330,54823
536,0,290.3938293457031,495874,104205
537,2,214.3383026123047,310428,48980
538,2,270.1282501220703,457510,123664
539,0,216.7224884033203,301506,88237
540,2,254.8694610595703,442759,115766
541,0,221.49085998535156,324761,81258
542,2,266.3135528564453,436840,116206
543,0,225.7823944091797,330490,70258
544,2,279.9034118652344,496847,132638
545,0,231.9812774658203,325837,83497
546,2,392.913818359375,586327,175550
547,0,221.25244140625,320560,78708
548,0,279.6649932861328,480191,140086
549,2,220.5371856689453,315821,51986
550,0,272.51243591308594,424927,82475
551,2,206.94732666015625,296444,69871
552,2,256.2999725341797,414907,68503
553,0,254.3926239013672,351255,66103
554,0,273.4661102294922,463304,111735
555,2,202.8942108154297,302122,63862
556,0,299.9305725097656,484339,96062
557,2,236.03439331054688,339705,49947
558,2,258.2073211669922,459885,117279
559,0,238.89541625976562,337067,89951
560,2,240.08750915527344,419467,92380
561,0,249.1474151611328,403240,109714
562,2,234.6038818359375,315516,48895
563,2,247.955322265625,441915,111247
564,0,216.2456512451172,323608,64046
565,0,303.2684326171875,509774,159455
566,2,262.0220184326172,359317,95940
567,0,294.9237823486328,494012,162760
568,2,205.51681518554688,307231,66595
569,2,267.98248291015625,445694,109695
570,0,248.90899658203125,346481,61834
571,2,263.214111328125,446682,109444
572,0,208.37783813476562,300184,73098
573,2,256.0615539550781,416991,71092
574,0,262.7372741699219,348952,95940
575,2,292.77801513671875,500495,104300
576,0,216.48406982421875,312974,78056
577,0,280.61866760253906,500857,147234
578,2,208.85467529296875,304692,66133
579,0,357.1510314941406,543883,191949
580,2,221.01402282714844,309292,51895
581,2,241.75643920898438,408941,80160
582,0,235.55755615234375,329592,53481
583,0,251.77001953125,432673,111440
584,2,245.57113647460938,336651,57338
585,0,287.77122497558594,498698,133255
586,2,237.2264862060547,332432,49007
587,2,355.72052001953125,542510,1578
588,0,227.45132446289062,321388,58212
589,0,282.7644348144531,481413,121605
590,2,232.93495178222656,319104,48981
591,0,279.1881561279297,497376,140033
592,2,205.2783966064453,308258,67773
593,0,270.1282501220703,439547,135701
594,2,219.10667419433594,306263,81726
595,2,234.84230041503906,414149,96953
596,0,236.51123046875,325313,59272
597,2,272.51243591308594,459678,131876
598,0,262.7372741699219,357084,95927
599,2,260.8299255371094,444019,119893
600,0,403.8810729980469,487367,227886
601,0,280.14183044433594,452585,88529
602,2,222.4445343017578,310210,48986
603,0,322.8187561035156,496663,115602
604,2,197.88742065429688,292425,61260
605,2,242.71011352539062,417748,101185
606,0,252.4852752685547,343505,83672
607,2,266.3135528564453,464153,118597
608,0,231.02760314941406,330646,86062
609,2,277.2808074951172,472808,91997
610,0,227.45132446289062,361620,59841
611,2,239.84909057617188,437581,88268
612,0,236.51123046875,333641,89887
613,0,307.5599670410156,482627,160996
614,2,235.08071899414062,321054,63933
615,2,388.14544677734375,572954,230038
616,0,221.01402282714844,317736,80686
617,2,291.58592224121094,495745,97955
618,0,254.63104248046875,352044,89562
619,0,303.9836883544922,518075,157511
620,2,201.22528076171875,295410,65732
621,0,288.96331787109375,489942,156358
622,2,198.60267639160156,289108,64844
623,0,280.61866760253906,454030,121186
624,2,207.42416381835938,300007,61176
625,2,261.06834411621094,431142,79405
626,0,238.89541625976562,323205,70980
627,0,266.5519714355469,429381,127542
628,2,213.86146545410156,316444,74840
629,2,268.9361572265625,473203,121450
630,0,233.8886260986328,320619,103627
631,2,262.4988555908203,455174,106043
632,0,235.7959747314453,321852,58446
633,0,278.23448181152344,460450,128120
634,2,215.76881408691406,308643,48890
635,2,271.3203430175781,436362,121152
636,0,225.7823944091797,315594,82380
637,2,252.72369384765625,428202,72538
638,0,352.8594970703125,437386,160924
639,2,235.08071899414062,410101,97484
640,0,226.02081298828125,322874,85569
641,2,266.07513427734375,474194,82804
642,0,235.08071899414062,323906,58077
643,2,247.955322265625,447181,89897
644,0,356.6741943359375,493861,191991
645,0,277.7576446533203,482851,89693
646,2,235.7959747314453,326412,70988
647,0,282.7644348144531,446223,89379
648,2,200.03318786621094,292194,64782
649,0,272.7508544921875,449573,84141
650,2,194.07272338867188,282180,58983
651,2,252.00843811035156,457338,93999
652,0,224.59030151367188,320095,56118
653,2,260.1146697998047,439355,117626
654,0,244.61746215820312,335392,80467
655,0,296.1158752441406,505583,155112
656,2,219.10667419433594,318317,64699
657,0,279.6649932861328,480144,136845
658,2,245.80955505371094,344561,56034
659,0,260.1146697998047,434154,100422
660,2,211.7156982421875,311544,72311
661,2,256.2999725341797,459082,123814
662,0,211.0004425048828,301868,74237
663,0,275.8502960205078,491945,139953
664,2,214.57672119140625,317427,49295
665,0,388.6222839355469,576108,229804
666,2,207.42416381835938,306934,50161
667,0,299.69215393066406,488009,138465
668,2,213.38462829589844,308310,71144
669,2,306.12945556640625,478447,144873
670,0,362.8730773925781,454195,192036
671,2,273.2276916503906,469175,114078
672,0,217.437744140625,314799,80187
673,0,271.5587615966797,477954,133701
674,2,197.6490020751953,294401,60672
675,0,292.77801513671875,491980,145111
676,2,206.47048950195312,305919,68133
677,2,238.65699768066406,418162,78487
678,0,227.21290588378906,320975,84945
679,0,246.52481079101562,417549,90662
680,2,236.27281188964844,324902,72488
681,0,252.9621124267578,421830,108724
682,2,240.08750915527344,333344,57921
683,2,268.69773864746094,475168,85147
684,0,348.5679626464844,444532,176241
685,2,263.214111328125,453920,65140
686,0,263.6909484863281,357206,95958
687,0,251.53160095214844,409935,85764
688,2,240.08750915527344,324614,1581
689,2,256.0615539550781,430008,72309
690,0,220.29876708984375,325671,75003
691,2,231.5044403076172,404053,92808
692,0,363.34991455078125,456045,1494
693,2,227.6897430419922,401114,92715
694,0,236.74964904785156,334402,69020
695,0,318.5272216796875,521500,122719
696,2,225.067138671875,322766,58012
697,0,286.5791320800781,486107,101828
698,2,200.9868621826172,288321,59429
699,2,267.5056457519531,461072,118702
700,0,222.4445343017578,308217,84905
701,0,243.66378784179688,424845,103574
702,2,206.94732666015625,293662,68418
703,0,265.35987854003906,428608,85526
704,2,209.56993103027344,298016,71937
705,2,264.6446228027344,463836,129936
706,0,255.34629821777344,357492,59792
707,2,263.6909484863281,474744,79968
708,0,209.808349609375,302146,76139
709,2,272.7508544921875,478646,90628
710,0,238.65699768066406,337357,94981
711,0,390.5296325683594,570597,180920
712,2,223.63662719726562,318336,58419
713,0,278.472900390625,460063,135336
714,2,347.6142883300781,441896,175923
715,2,266.3135528564453,472637,128677
716,0,219.58351135253906,312190,81247
717,2,248.90899658203125,450086,108744
718,0,361.9194030761719,462567,1529
719,2,389.33753967285156,582463,180922
720,0,227.92816162109375,336405,84033
721,0,390.5296325683594,566821,180925
722,2,214.09988403320312,318062,71618
723,2,349.5216369628906,536732,191887
724,0,213.14620971679688,301311,73715
725,2,388.6222839355469,565620,180988
726,0,235.08071899414062,330228,48998
727,2,261.06834411621094,476168,102913
728,0,262.26043701171875,357477,95944
729,2,255.34629821777344,459155,111436
730,0,228.40499877929688,325907,86065
731,0,296.3542938232422,496923,153221
732,2,352.62107849121094,447781,160940
733,0,390.5296325683594,558447,181490
734,2,251.53160095214844,335988,78067
735,2,270.60508728027344,443853,129189
736,0,229.5970916748047,330310,86324
737,2,261.06834411621094,481056,125797
738,0,231.9812774658203,334492,65034
739,0,271.5587615966797,481423,126236
740,2,215.29197692871094,308924,49037
741,0,292.3011779785156,496793,152332
742,2,253.20053100585938,353914,63772
743,0,266.3135528564453,447556,126104
744,2,349.5216369628906,431532,175895
745,2,272.7508544921875,442524,80261
746,0,220.0603485107422,317906,78560
747,2,272.7508544921875,484099,82931
748,0,240.08750915527344,343274,93165
749,2,285.3870391845703,482597,100810
750,0,241.27960205078125,337221,96154
751,2,243.66378784179688,418797,103571
752,0,215.05355834960938,299397,77513
753,2,256.7768096923828,435204,110663
754,0,214.8151397705078,309581,76077
755,0,343.08433532714844,506998,1575
756,2,362.8730773925781,447134,191989
757,0,294.68536376953125,515265,153589
758,2,207.9010009765625,311922,70113
759,2,275.1350402832031,492421,137640
760,0,361.9194030761719,464141,191971
761,2,255.34629821777344,455841,101389
762,0,222.92137145996094,317686,77430
763,0,257.9689025878906,441447,107889
764,2,237.2264862060547,324302,71036
765,0,252.00843811035156,435887,113043
766,2,221.25244140625,308009,75981
767,2,283.7181091308594,492159,147065
768,0,240.08750915527344,336420,95398
769,2,284.6717834472656,488662,143136
770,0,360.72731018066406,456921,192049
771,2,264.16778564453125,467105,102737
772,0,256.0615539550781,344864,68939
773,2,250.5779266357422,427234,88925
774,0,216.96090698242188,310730,76094
775,2,242.71011352539062,413977,96266
776,0,235.55755615234375,322187,62122
777,0,329.4944763183594,517623,140857
778,2,231.5044403076172,323609,53751
779,0,306.12945556640625,506705,169015
780,2,234.12704467773438,328019,92475
781,2,305.17578125,490388,95961
782,0,241.99485778808594,329743,48994
783,0,257.25364685058594,442520,115713
784,2,210.76202392578125,303792,66229
785,2,261.3067626953125,425151,116646
786,0,236.03439331054688,333970,71159
787,0,323.7724304199219,506691,138068
788,2,217.91458129882812,313379,75070
789,0,308.2752227783203,504991,124881
790,2,221.72927856445312,315787,56380
791,0,295.87745666503906,492620,136817
792,2,397.68218994140625,484534,161134
793,0,260.5915069580078,455297,118928
794,2,202.41737365722656,303842,61560
795,2,257.4920654296875,440124,101777
796,0,264.16778564453125,348283,95919
797,0,260.5915069580078,437060,118714
798,2,206.7089080810547,294173,63633
799,2,389.8143768310547,596757,180795
800,0,246.28639221191406,350410,105711
801,0,309.22889709472656,513316,150257
802,2,233.65020751953125,335585,88622
803,2,247.71690368652344,426532,112450
804,0,246.28639221191406,328802,48982
805,2,266.79039001464844,436608,78353
806,0,235.55755615234375,334071,70858
807,0,286.102294921875,467904,97451
808,2,264.88304138183594,352925,95873
809,0,331.1634063720703,538389,172889
810,2,227.6897430419922,321300,60385
811,0,299.69215393066406,501682,152958
812,2,255.10787963867188,352093,69263
813,2,257.73048400878906,456728,127615
814,0,216.2456512451172,299562,74044
815,0,272.98927307128906,459350,121557
816,2,265.8367156982422,353034,1560
817,0,277.9960632324219,448790,137023
818,2,228.1665802001953,319111,61594
819,0,315.1893615722656,497372,172266
820,2,255.10787963867188,345958,92382
821,0,304.4605255126953,518346,162188
822,2,256.2999725341797,347080,79576
823,0,286.8175506591797,474335,93355
824,2,345.46852111816406,436969,175913
825,0,275.3734588623047,438901,132599
826,2,207.1857452392578,297111,66622
827,2,235.7959747314453,416449,97967
828,0,265.1214599609375,352420,95875
829,2,271.79718017578125,487134,123750
830,0,233.8886260986328,334640,91243
831,0,272.0355987548828,479521,125754
832,2,251.0547637939453,338529,104180
833,0,266.5519714355469,450843,121267
834,2,219.82192993164062,319902,54576
835,2,242.47169494628906,415377,85703
836,0,254.15420532226562,340027,68066
837,0,253.91578674316406,419347,117504
838,2,226.02081298828125,320141,57876
839,0,293.0164337158203,512622,152400
840,2,247.71690368652344,346559,48983
841,0,298.0232238769531,506578,143701
842,2,238.65699768066406,341382,51744
843,2,259.16099548339844,475199,118477
844,0,270.60508728027344,373210,75436
845,0,273.70452880859375,446580,119384
846,2,227.6897430419922,320872,60867
847,2,241.99485778808594,408234,83211
848,0,253.20053100585938,340057,66522
849,0,283.24127197265625,494024,123058
850,2,223.1597900390625,318874,54591
851,0,278.9497375488281,475905,120462
852,2,218.1529998779297,313434,48977
853,2,260.5915069580078,481081,118847
854,0,361.44256591796875,457194,191902
855,2,270.1282501220703,458286,89090
856,0,231.9812774658203,318191,92802
857,0,272.51243591308594,446785,137516
858,2,222.68295288085938,315901,53659
859,2,254.63104248046875,435282,97904
860,0,235.3191375732422,369903,68621
861,0,288.4864807128906,482492,149598
862,2,270.3666687011719,362106,1498
863,2,266.5519714355469,466372,107458
864,0,278.23448181152344,380058,85518
865,2,254.8694610595703,438507,107259
866,0,237.94174194335938,330141,96146
867,2,250.5779266357422,427536,111366
868,0,237.2264862060547,322290,69453
869,2,271.5587615966797,441763,79001
870,0,267.02880859375,357516,98643
871,2,271.08192443847656,475635,129758
872,0,242.47169494628906,336899,99917
873,2,248.90899658203125,425447,112498
874,0,237.7033233642578,346545,76461
875,2,241.5180206298828,418405,103697
876,0,244.140625,327485,94195
877,0,255.34629821777344,423828,117400
878,2,243.18695068359375,333176,62514
879,2,255.34629821777344,411540,111614
880,0,255.10787963867188,346891,95047
881,0,386.4765167236328,580428,181043
882,2,216.2456512451172,322652,71717
883,2,271.79718017578125,475754,82767
884,0,219.10667419433594,312754,81933
885,0,272.0355987548828,482497,133339
886,2,208.13941955566406,308514,70173
887,0,277.7576446533203,457669,98632
888,2,196.4569091796875,280614,60889
889,0,265.8367156982422,436339,86021
890,2,214.3383026123047,308247,48996
891,0,275.1350402832031,441115,83003
892,2,216.00723266601562,302217,49312
893,2,260.5915069580078,462527,102847
894,0,221.25244140625,326608,81074
895,2,293.2548522949219,503087,106275
896,0,227.45132446289062,319973,91113
897,2,268.2209014892578,469520,85596
898,0,216.7224884033203,309532,48933
899,0,262.97569274902344,433608,102591
900,2,217.19932556152344,305038,76594
901,2,227.45132446289062,400356,86235
902,0,253.6773681640625,341978,82485
903,2,263.9293670654297,441433,83165
904,0,227.6897430419922,321995,89908
905,2,266.07513427734375,467911,107103
906,0,216.96090698242188,316422,82303
907,2,262.7372741699219,485828,114555
908,0,236.98806762695312,338427,85137
909,0,287.2943878173828,483255,129202
910,2,257.73048400878906,345678,55236
911,0,277.2808074951172,448653,129331
912,2,398.1590270996094,531616,180928
913,2,253.6773681640625,446721,114311
914,0,220.0603485107422,321403,79760
915,0,288.0096435546875,483793,132229
916,2,202.65579223632812,293977,64575
917,0,291.3475036621094,498536,132621
918,2,211.95411682128906,317348,74170
919,2,244.140625,403745,95204
920,0,232.93495178222656,320572,48986
921,0,391.0064697265625,537698,230217
922,2,265.5982971191406,397850,95936
923,2,236.98806762695312,407369,98720
924,0,258.9225769042969,351280,75564
925,0,302.0763397216797,495300,110399
926,2,218.86825561523438,317178,78621
927,0,290.15541076660156,493899,148699
928,2,246.28639221191406,344523,59738
929,0,281.8107604980469,457664,146464
930,2,215.76881408691406,312960,48993
931,2,300.1689910888672,476090,95998
932,0,229.83551025390625,332467,84847
933,0,265.5982971191406,428059,120053
934,2,208.6162567138672,312888,65869
935,2,275.3734588623047,471587,125077
936,0,247.71690368652344,338196,74892
937,2,276.32713317871094,485708,136786
938,0,260.1146697998047,366331,103709
939,0,286.102294921875,484769,145844
940,2,236.74964904785156,328188,71173
941,2,256.0615539550781,435361,110827
942,0,232.45811462402344,326309,88781
943,2,239.37225341796875,392809,101705
944,0,227.6897430419922,313058,87379
945,0,257.9689025878906,422603,112564
946,2,250.33950805664062,345497,61689
947,2,282.7644348144531,484775,123480
948,0,261.7835998535156,360957,67755
949,0,279.6649932861328,490681,123774
950,2,265.5982971191406,364145,95943
951,0,281.8107604980469,474168,139480
952,2,220.0603485107422,309671,49142
953,0,295.40061950683594,469910,152518
954,2,212.4309539794922,311795,70966
955,0,276.80397033691406,456725,135750
956,2,398.6358642578125,531657,180992
957,0,324.7261047363281,521727,133001
958,2,269.88983154296875,397797,94672
959,2,263.9293670654297,489030,122475
960,0,256.0615539550781,346858,67880
961,2,275.8502960205078,468704,136850
962,0,235.3191375732422,329549,62258
963,2,244.140625,424267,110012
964,0,242.71011352539062,331648,54416
965,2,257.4920654296875,423252,113088
966,0,264.6446228027344,357488,96023
967,0,297.78480529785156,499633,152629
968,2,212.4309539794922,312604,63315
969,2,253.20053100585938,441824,96459
970,0,390.5296325683594,489150,181319
971,0,275.1350402832031,478085,138176
972,2,239.1338348388672,337308,52559
973,0,270.843505859375,454414,138038
974,2,228.8818359375,319539,52854
975,2,235.08071899414062,428280,94596
976,0,219.82192993164062,312642,74939
977,0,277.9960632324219,484022,121789
978,2,220.5371856689453,326222,53740
979,0,314.47410583496094,514805,166246
980,2,236.27281188964844,334391,66097
981,0,285.86387634277344,489100,152566
982,2,243.18695068359375,337873,57832
983,0,351.19056701660156,516745,191784
984,2,237.46490478515625,326127,70911
985,2,245.09429931640625,421193,104705
986,0,251.29318237304688,343970,62894
987,0,306.6062927246094,507948,118736
988,2,262.97569274902344,355513,96060
989,0,295.1622009277344,502392,154943
990,2,211.47727966308594,312436,66499
991,0,300.1689910888672,514374,95944
992,2,229.35867309570312,338160,70037
993,2,264.4062042236328,445958,106160
994,0,208.37783813476562,295793,83803
995,2,272.51243591308594,448866,78951
996,0,227.21290588378906,313505,85252
997,2,242.2332763671875,408290,101893
998,0,229.35867309570312,363866,61856
999,2,277.7576446533203,476890,88975
1000,0,238.65699768066406,337419,70960
1001,0,280.61866760253906,474771,141495
1002,2,221.72927856445312,320608,72905
1003,0,297.54638671875,504277,154961
1004,2,248.6705780029297,344967,64128
1005,0,314.47410583496094,508083,115420
1006,2,221.49085998535156,354712,52685
1007,0,308.990478515625,474645,168822
1008,2,229.12025451660156,330299,69899
1009,0,303.2684326171875,509188,111989
1010,2,239.6106719970703,331021,70987
1011,2,272.2740173339844,481771,80631
1012,0,237.94174194335938,350670,83192
1013,2,241.0411834716797,423097,100660
1014,0,235.3191375732422,326744,83778
1015,0,288.96331787109375,459597,92691
1016,2,208.13941955566406,300172,66825
1017,2,232.696533203125,405672,97497
1018,0,345.2301025390625,441846,175950
1019,2,294.9237823486328,498646,95978
1020,0,236.51123046875,337177,73213
1021,0,311.6130828857422,511580,119851
1022,2,216.48406982421875,303158,78802
1023,0,311.6130828857422,513802,122952
1024,2,206.7089080810547,306230,64949
1025,2,248.43215942382812,417547,112599
1026,0,398.87428283691406,484774,161006
1027,2,243.90220642089844,409294,107980
1028,0,211.7156982421875,295330,71543
1029,2,390.2912139892578,546368,181053
1030,0,222.68295288085938,312839,85315
1031,0,308.03680419921875,518902,167753
1032,2,218.6298370361328,325597,73857
1033,2,272.51243591308594,493178,129566
1034,0,344.5148468017578,440004,175924
1035,2,269.88983154296875,465210,122593
1036,0,233.8886260986328,327882,67990
1037,0,257.73048400878906,427370,117610
1038,2,278.23448181152344,366291,88143
1039,0,287.2943878173828,461650,141300
1040,2,230.31234741210938,337520,66275
1041,0,271.5587615966797,464613,134031
1042,2,250.5779266357422,350416,60956
1043,0,286.34071350097656,488495,127892
1044,2,202.178955078125,289318,55160
1045,0,306.12945556640625,515041,112969
1046,2,229.35867309570312,316537,75236
1047,2,241.75643920898438,409891,102851
1048,0,246.28639221191406,344168,78768
1049,2,384.8075866699219,565499,180956
1050,0,253.6773681640625,345646,82771
1051,2,256.53839111328125,451015,108840
1052,0,239.1338348388672,348171,84502
1053,0,270.60508728027344,466555,127515
1054,2,237.46490478515625,329303,49203
1055,2,228.8818359375,408738,90089
1056,0,225.54397583007812,324972,86495
1057,0,301.361083984375,473807,141590
1058,2,247.2400665283203,335734,60687
1059,2,252.72369384765625,428673,98004
1060,0,231.02760314941406,322482,81896
1061,2,291.1090850830078,493788,142639
1062,0,263.6909484863281,364867,66029
1063,0,291.3475036621094,492848,145227
1064,2,220.77560424804688,322918,70374
1065,2,256.0615539550781,436594,119547
1066,0,240.08750915527344,330982,52284
1067,2,256.2999725341797,426236,106829
1068,0,244.140625,334802,98877
1069,2,349.5216369628906,516570,191931
1070,0,228.8818359375,323001,80012
1071,0,265.8367156982422,448688,115376
1072,2,253.43894958496094,360211,47994
1073,2,254.3926239013672,453126,115886
1074,0,255.10787963867188,357544,67706
1075,0,294.2085266113281,486541,155232
1076,2,210.28518676757812,303948,67480
1077,0,267.02880859375,441819,105146
1078,2,217.437744140625,308059,64782
1079,2,236.51123046875,396252,79644
1080,0,398.6358642578125,496204,159275
1081,2,233.65020751953125,403268,91052
1082,0,239.6106719970703,333518,70901
1083,2,246.52481079101562,445134,110628
1084,0,263.214111328125,355297,95932
1085,0,293.2548522949219,494087,149232
1086,2,213.623046875,310707,67687
1087,2,241.5180206298828,440266,84311
1088,0,248.19374084472656,348493,84954
1089,0,273.70452880859375,459054,122559
1090,2,209.0930938720703,299196,63625
1091,2,247.71690368652344,423113,98188
1092,0,236.74964904785156,326447,91408
1093,2,279.9034118652344,506530,139487
1094,0,237.46490478515625,336068,92332
1095,0,335.93177795410156,545125,167573
1096,2,247.2400665283203,343580,59494
1097,0,256.53839111328125,438905,116625
1098,2,197.88742065429688,290486,58683
1099,2,271.3203430175781,455096,87569
1100,0,225.067138671875,318640,56194
1101,2,232.45811462402344,393726,74618
1102,0,219.82192993164062,308984,76730
1103,0,247.71690368652344,433187,116151
1104,2,271.3203430175781,375992,48978
1105,0,272.7508544921875,484362,138583
1106,2,223.8750457763672,322309,81064
1107,0,255.82313537597656,448669,114305
1108,2,210.5236053466797,294463,71173
1109,0,248.19374084472656,423113,108227
1110,2,260.35308837890625,346112,92820
1111,0,386.7149353027344,572232,180942
1112,2,209.0930938720703,310719,71075
1113,0,244.140625,420116,112449
1114,2,232.93495178222656,318657,48970
1115,2,282.7644348144531,493907,96737
1116,0,230.0739288330078,329963,86352
1117,2,266.79039001464844,476390,130808
1118,0,311.3746643066406,405730,95760
1119,2,246.52481079101562,449733,110118
1120,0,229.83551025390625,332109,73666
1121,2,267.02880859375,450813,83915
1122,0,231.74285888671875,315983,94070
1123,0,302.7915954589844,470247,95941
1124,2,205.99365234375,293229,67442
1125,2,265.35987854003906,441513,117454
1126,0,260.35308837890625,355109,72296
1127,2,302.0763397216797,512720,95906
1128,0,240.325927734375,345374,79381
1129,0,282.52601623535156,501150,123838
1130,2,265.35987854003906,358356,95870
1131,0,284.9102020263672,464569,97143
1132,2,258.2073211669922,361195,51266
1133,0,274.1813659667969,444676,87865
1134,2,231.26602172851562,322267,78697
1135,0,271.79718017578125,470753,130204
1136,2,222.68295288085938,337192,81721
1137,2,260.5915069580078,464227,117467
1138,0,223.63662719726562,317765,81088
1139,2,269.88983154296875,458411,129904
1140,0,252.00843811035156,358705,63878
1141,0,272.98927307128906,471678,132464
1142,2,208.37783813476562,323029,76919
1143,0,287.5328063964844,484194,88977
1144,2,222.68295288085938,315797,79853
1145,2,271.5587615966797,487693,136256
1146,0,251.29318237304688,349245,66907
1147,2,357.8662872314453,563915,192312
1148,0,256.7768096923828,362913,96177
1149,0,303.7452697753906,520436,165130
1150,2,236.74964904785156,326891,48958
1151,0,254.63104248046875,439432,101995
1152,2,261.7835998535156,355227,95954
1153,0,265.1214599609375,451529,123772
1154,2,210.76202392578125,299994,67288
1155,0,259.8762512207031,435119,102050
1156,2,194.549560546875,291307,56989
1157,0,296.59271240234375,499299,154727
1158,2,235.7959747314453,322882,49014
1159,2,298.0232238769531,514413,99260
1160,0,251.77001953125,356699,65680
1161,2,256.2999725341797,471051,75716
1162,0,212.19253540039062,300388,72347
1163,2,268.9361572265625,444701,84325
1164,0,240.325927734375,327462,55439
1165,0,273.9429473876953,453548,137048
1166,2,198.84109497070312,287520,62284
1167,0,276.5655517578125,470172,93034
1168,2,216.48406982421875,323297,75095
1169,0,277.2808074951172,495676,126758
1170,2,226.49765014648438,317041,48971
1171,2,271.79718017578125,483828,119089
1172,0,250.81634521484375,340302,76051
1173,0,276.5655517578125,468404,138845
1174,2,196.93374633789062,285646,50783
1175,2,387.9070281982422,569243,180982
1176,0,222.92137145996094,315715,81215
1177,2,250.10108947753906,421595,109983
1178,0,211.95411682128906,296530,73647
1179,0,267.7440643310547,479763,125439
1180,2,224.3518829345703,324747,75347
1181,2,387.9070281982422,565356,180972
1182,0,265.35987854003906,397782,96051
1183,2,244.37904357910156,439977,105510
1184,0,232.45811462402344,331139,73751
1185,2,246.28639221191406,439727,103674
1186,0,220.29876708984375,313175,74003
1187,2,264.88304138183594,442069,74754
1188,0,269.17457580566406,358347,96015
1189,2,275.8502960205078,484696,136330
1190,0,230.31234741210938,323440,87642
1191,0,287.05596923828125,494375,91426
1192,2,261.06834411621094,364889,95894
1193,0,289.9169921875,464150,142539
1194,2,198.84109497070312,281894,62730
1195,2,245.57113647460938,425052,102955
1196,0,230.31234741210938,329031,68792
1197,0,290.6322479248047,468954,133358
1198,2,212.66937255859375,299087,69651
1199,0,293.2548522949219,512430,139825
1200,2,240.80276489257812,341166,56375
1201,0,282.04917907714844,483953,142799
1202,2,243.4253692626953,347848,53970
1203,0,304.93736267089844,519104,120289
1204,2,206.47048950195312,292829,65216
1205,2,251.53160095214844,423640,74162
1206,0,216.2456512451172,305143,76149
1207,2,231.26602172851562,377342,96991
1208,0,219.82192993164062,324155,82743
1209,2,244.61746215820312,449504,109876
1210,0,231.74285888671875,331762,92415
1211,0,381.23130798339844,579957,181300
1212,2,266.3135528564453,368994,1532
1213,2,387.1917724609375,589219,181023
1214,0,228.8818359375,318953,93667
1215,2,251.0547637939453,446008,119645
1216,0,244.61746215820312,341658,77567
1217,0,272.7508544921875,444893,80244
1218,2,235.08071899414062,318887,93094
1219,0,264.6446228027344,453143,126721
1220,2,206.47048950195312,297869,65240
1221,2,270.3666687011719,473134,89971
1222,0,363.5883331298828,452684,191928
1223,2,304.22210693359375,506021,95970
1224,0,249.8626708984375,362368,61223
1225,0,303.9836883544922,509195,95989
1226,2,265.5982971191406,352391,94832
1227,2,352.8594970703125,537704,192007
1228,0,217.19932556152344,315454,49975
1229,0,386.23809814453125,560191,180918
1230,2,212.66937255859375,299786,76208
1231,0,272.98927307128906,462328,132638
1232,2,200.74844360351562,296887,64841
1233,0,269.6514129638672,476993,111136
1234,2,351.6674041748047,484207,160963
1235,0,301.59950256347656,507970,109341
1236,2,271.08192443847656,361981,1531
1237,2,251.53160095214844,435974,111184
1238,0,220.0603485107422,310287,72180
1239,2,384.33074951171875,581230,180963
1240,0,246.28639221191406,342953,85046
1241,2,266.5519714355469,441671,84567
1242,0,213.86146545410156,302818,72520
1243,2,269.6514129638672,458212,121043
1244,0,226.2592315673828,323284,53430
1245,2,287.77122497558594,488088,152261
1246,0,264.4062042236328,360043,1560
1247,0,301.59950256347656,494503,98071
1248,2,206.7089080810547,307356,69861
1249,0,387.6686096191406,555623,180889
1250,2,204.56314086914062,287646,69356
1251,0,252.72369384765625,433613,95692
1252,2,269.4129943847656,355709,96098
1253,2,259.3994140625,464005,71076
1254,0,211.23886108398438,299869,70642
1255,2,233.17337036132812,497386,90560
1256,0,221.25244140625,327030,68197
1257,2,265.8367156982422,482127,115211
1258,0,241.99485778808594,338754,75125
1259,2,272.0355987548828,478557,111606
1260,0,235.08071899414062,325762,50556
1261,0,353.3363342285156,520492,192011
1262,2,216.48406982421875,308563,76132
1263,2,227.6897430419922,388056,94005
1264,0,216.48406982421875,308992,48974
1265,2,261.54518127441406,459303,121548
1266,0,218.86825561523438,319456,79379
1267,0,278.9497375488281,462663,143695
1268,2,247.2400665283203,351507,59042
1269,0,257.9689025878906,441202,116221
1270,2,248.6705780029297,344767,60201
1271,2,264.88304138183594,436481,72877
1272,0,208.37783813476562,298282,73330
1273,2,385.7612609863281,546605,180930
1274,0,213.14620971679688,299187,74827
1275,2,254.15420532226562,462928,115192
1276,0,222.20611572265625,326538,63587
1277,2,269.17457580566406,460661,110124
1278,0,230.0739288330078,323451,82390
1279,2,243.90220642089844,439760,103677
1280,0,221.49085998535156,315754,52405
1281,2,267.26722717285156,459023,131035
1282,0,229.12025451660156,317956,82731
1283,2,242.47169494628906,413607,86774
1284,0,238.65699768066406,323354,56315
1285,0,262.7372741699219,426313,120310
1286,2,206.47048950195312,299741,66409
1287,0,287.77122497558594,489756,153633
1288,2,218.6298370361328,304867,48854
1289,0,262.7372741699219,460788,125898
1290,2,221.25244140625,312097,49008
1291,0,264.6446228027344,432238,125671
1292,2,206.7089080810547,289112,69071
1293,0,257.4920654296875,440510,112555
1294,2,203.60946655273438,306022,48971
1295,2,239.84909057617188,406359,96813
1296,0,226.02081298828125,314923,48947
1297,0,280.3802490234375,457078,122552
1298,2,204.0863037109375,305879,62375
1299,2,249.1474151611328,424324,92382
1300,0,231.74285888671875,321099,88644
1301,2,256.53839111328125,453356,97304
1302,0,229.12025451660156,329857,87517
1303,0,272.51243591308594,422423,116206
1304,2,254.15420532226562,351011,48102
1305,2,239.84909057617188,411107,84851
1306,0,255.34629821777344,343998,87338
1307,2,264.6446228027344,453769,120015
1308,0,236.98806762695312,324808,56357
1309,2,269.4129943847656,472048,114630
1310,0,251.29318237304688,351529,62741
1311,0,308.5136413574219,516790,117580
1312,2,210.28518676757812,301088,69846
1313,2,267.26722717285156,446804,104662
1314,0,222.4445343017578,316025,82356
1315,2,303.2684326171875,457559,95923
1316,0,233.65020751953125,317303,89858
1317,0,301.8379211425781,474044,143152
1318,2,206.94732666015625,305522,63670
1319,0,291.1090850830078,493491,156475
1320,2,204.0863037109375,292850,63714
1321,2,250.5779266357422,459352,109825
1322,0,246.52481079101562,333266,94905
1323,2,285.3870391845703,475044,98897
1324,0,226.73606872558594,314596,84851
1325,0,385.04600524902344,557863,180966
1326,2,216.48406982421875,308264,73674
1327,0,304.93736267089844,502905,162038
1328,2,211.95411682128906,314635,73895
1329,2,256.2999725341797,459218,114855
1330,0,261.54518127441406,372343,74206
1331,2,241.75643920898438,447156,102314
1332,0,228.1665802001953,321853,86120
1333,0,282.7644348144531,463236,142642
1334,2,237.2264862060547,336291,70948
1335,0,274.658203125,458546,128657
1336,2,202.178955078125,288552,71544
1337,2,240.80276489257812,437395,108823
1338,0,238.4185791015625,338652,93770
1339,0,325.20294189453125,533258,170078
1340,2,256.53839111328125,345165,52830
1341,0,305.17578125,489857,163954
1342,2,207.66258239746094,311414,73617
1343,0,300.1689910888672,492558,160919
1344,2,246.7632293701172,347808,60241
1345,2,264.16778564453125,433706,77787
1346,0,227.45132446289062,318122,83902
1347,2,264.4062042236328,437897,74165
1348,0,261.54518127441406,354020,95921
1349,0,315.4277801513672,526660,124995
1350,2,230.31234741210938,338287,63238
1351,0,341.8922424316406,570252,205476
1352,2,226.73606872558594,326042,85877
1353,0,298.2616424560547,513399,153484
1354,2,237.46490478515625,317246,48996
1355,2,263.9293670654297,431676,124518
1356,0,263.9293670654297,354310,1595
1357,2,245.3327178955078,402379,87564
1358,0,216.00723266601562,308580,77111
1359,2,266.5519714355469,469758,122524
1360,0,248.6705780029297,344818,106223
1361,2,310.4209899902344,509182,100426
1362,0,258.9225769042969,347929,68896
1363,2,253.20053100585938,457036,114958
1364,0,291.8243408203125,390543,97940
1365,2,289.9169921875,483360,97730
1366,0,231.74285888671875,329237,93596
1367,0,285.6254577636719,447487,139188
1368,2,226.49765014648438,313478,48998
1369,0,294.9237823486328,482029,128381
1370,2,217.19932556152344,311072,48986
1371,0,302.7915954589844,513396,145264
1372,2,217.67616271972656,318891,58509
1373,0,295.40061950683594,492221,161306
1374,2,216.2456512451172,320433,74109
1375,0,299.4537353515625,509291,157651
1376,2,217.67616271972656,314560,70362
1377,2,262.7372741699219,450444,104079
1378,0,228.8818359375,319019,90062
1379,0,262.26043701171875,422460,106549
1380,2,188.58909606933594,274227,59055
1381,2,258.44573974609375,481960,101778
1382,0,229.5970916748047,340074,86182
1383,0,299.9305725097656,520199,148776
1384,2,274.658203125,406002,95745
1385,2,305.8910369873047,512958,144957
1386,0,235.55755615234375,346425,91983
1387,2,265.5982971191406,428017,129328
1388,0,216.48406982421875,302535,78761
1389,0,269.17457580566406,445587,113871
1390,2,216.7224884033203,313648,77467
1391,2,260.5915069580078,459899,119452
1392,0,232.696533203125,335294,87053
1393,2,342.8459167480469,561511,175896
1394,0,221.25244140625,321937,77513
1395,0,303.50685119628906,514202,156002
1396,2,242.71011352539062,345720,48983
1397,0,254.3926239013672,445961,99347
1398,2,231.9812774658203,321726,48973
1399,0,267.5056457519531,424554,88171
1400,2,253.91578674316406,356693,62382
1401,0,388.86070251464844,560178,180953
1402,2,226.9744873046875,313411,49120
1403,2,301.12266540527344,504754,95978
1404,0,227.45132446289062,323164,83707
1405,2,265.8367156982422,478305,119220
1406,0,231.74285888671875,332704,68638
1407,2,260.35308837890625,456650,122963
1408,0,218.86825561523438,310934,84390
1409,2,233.17337036132812,420560,101625
1410,0,217.67616271972656,306824,82325
1411,2,227.45132446289062,388553,98642
1412,0,211.95411682128906,297907,75306
1413,0,267.7440643310547,468967,105572
1414,2,240.80276489257812,340955,51263
1415,0,283.7181091308594,483216,144995
1416,2,214.8151397705078,316661,73486
1417,0,302.0763397216797,504150,95975
1418,2,228.64341735839844,318386,58671
1419,2,388.3838653564453,584093,180979
1420,0,208.37783813476562,292068,78352
1421,0,255.584716796875,426932,110000
1422,2,192.16537475585938,278721,70909
1423,0,250.5779266357422,426453,112987
1424,2,351.90582275390625,443333,160922
1425,2,246.0479736328125,465538,107028
1426,0,246.28639221191406,348838,58725
1427,0,277.7576446533203,494403,91490
1428,2,226.73606872558594,336379,72685
1429,2,241.0411834716797,430988,109598
1430,0,262.4988555908203,349491,95876
1431,2,272.51243591308594,454986,92087
1432,0,236.98806762695312,341938,100252
1433,0,266.3135528564453,438263,127474
1434,2,348.3295440673828,431038,175943
1435,2,269.17457580566406,455747,117423
1436,0,268.4593200683594,362379,95922
1437,2,272.51243591308594,478658,84071
1438,0,239.84909057617188,344868,90671
1439,2,272.7508544921875,459174,114066
1440,0,226.2592315673828,331057,79834
1441,0,257.4920654296875,430049,115643
1442,2,361.9194030761719,459377,192008
1443,2,255.34629821777344,426372,118719
1444,0,220.5371856689453,317918,80664
1445,0,287.77122497558594,485382,153819
1446,2,239.37225341796875,328711,51050
1447,0,285.86387634277344,501345,129541
1448,2,228.8818359375,335531,86624
1449,0,299.4537353515625,499289,149478
1450,2,228.40499877929688,316617,49030
1451,0,268.2209014892578,451489,127095
1452,2,222.92137145996094,311301,79959
1453,0,269.4129943847656,444150,119652
1454,2,211.23886108398438,316717,64656
1455,0,297.78480529785156,492286,151761
1456,2,261.06834411621094,360417,71080
1457,2,234.12704467773438,410928,99159
1458,0,253.91578674316406,346912,62394
1459,0,295.87745666503906,480333,101449
1460,2,230.31234741210938,337834,81216
1461,2,253.91578674316406,426175,73972
1462,0,397.68218994140625,483467,227760
1463,0,269.17457580566406,438993,83997
1464,2,353.09791564941406,484425,160930
1465,2,233.4117889404297,404026,93892
1466,0,264.4062042236328,351634,1632
1467,0,270.1282501220703,487922,134342
1468,2,209.56993103027344,313164,53827
1469,2,263.9293670654297,451074,103514
1470,0,251.29318237304688,343043,63253
1471,0,352.62107849121094,517368,191970
1472,2,217.67616271972656,313159,48949
1473,2,267.7440643310547,435899,77206
1474,0,229.83551025390625,317266,54164
1475,0,386.95335388183594,563753,180966
1476,2,206.23207092285156,299200,67357
1477,2,260.1146697998047,481596,121560
1478,0,254.3926239013672,345033,66366
1479,0,286.5791320800781,482777,147652
1480,2,235.3191375732422,336704,48989
1481,0,295.87745666503906,489205,97954
1482,2,362.63465881347656,452487,191798
1483,0,269.88983154296875,441699,90783
1484,2,216.7224884033203,350781,48754
1485,2,389.8143768310547,547442,230235
1486,0,204.0863037109375,290854,80614
1487,2,295.87745666503906,486632,113208
1488,0,222.92137145996094,323336,85356
1489,2,283.7181091308594,491447,123888
1490,0,220.0603485107422,319216,82071
1491,0,289.4401550292969,498026,147431
1492,2,397.2053527832031,494363,176019
1493,0,242.71011352539062,431785,111447
1494,2,202.65579223632812,284674,61742
1495,0,302.0763397216797,469141,144871
1496,2,205.03997802734375,294440,61140
1497,2,257.0152282714844,437524,118768
1498,0,253.43894958496094,354267,70086
1499,2,274.658203125,482629,123082
1500,0,252.00843811035156,362252,92992
1501,2,248.90899658203125,461394,115413
1502,0,249.62425231933594,335937,94903
1503,2,247.2400665283203,436392,103780
1504,0,216.96090698242188,315312,81110
1505,2,288.96331787109375,476650,96188
1506,0,216.48406982421875,310869,79878
1507,2,239.37225341796875,413799,80451
1508,0,224.3518829345703,323842,86777
1509,0,296.59271240234375,512141,154659
1510,2,262.7372741699219,396297,1556
1511,2,278.9497375488281,485127,142610
1512,0,223.63662719726562,321721,85391
1513,0,289.67857360839844,467162,122494
1514,2,229.83551025390625,319726,62298
1515,2,262.4988555908203,450323,118747
1516,0,226.49765014648438,318368,88768
1517,0,254.8694610595703,424897,93701
1518,0,287.77122497558594,472134,120042
1519,2,199.5563507080078,309334,59768
1520,2,282.7644348144531,472525,88100
1521,0,226.2592315673828,314897,88708
1522,0,281.0955047607422,465304,136247
1523,2,236.74964904785156,332058,91407
1524,0,245.3327178955078,428655,107568
1525,2,211.47727966308594,297612,72429
1526,0,272.0355987548828,434996,94053
1527,2,219.82192993164062,310292,51949
1528,2,283.0028533935547,497261,122445
1529,0,254.15420532226562,354063,70518
1530,2,295.1622009277344,507144,151465
1531,0,232.93495178222656,327149,92814
1532,0,302.0763397216797,498576,96017
1533,2,203.60946655273438,289758,69406
1534,0,267.98248291015625,444767,109637
1535,2,198.12583923339844,291227,59450
1536,2,262.0220184326172,476642,107267
1537,0,226.02081298828125,322597,56859
1538,2,289.67857360839844,506643,145570
1539,0,239.37225341796875,341716,70981
1540,2,260.35308837890625,456825,120419
1541,0,250.10108947753906,338286,56964
1542,0,298.7384796142578,500669,157428
1543,2,232.93495178222656,324122,69012
1544,0,272.51243591308594,468559,111700
1545,2,236.98806762695312,335900,49175
1546,0,285.3870391845703,456737,101144
1547,2,195.50323486328125,290804,58231
1548,2,267.7440643310547,483662,126301
1549,0,224.82872009277344,313964,81663
1550,0,293.97010803222656,499630,148813
1551,2,223.1597900390625,322638,82905
1552,2,249.8626708984375,449066,110684
1553,0,245.57113647460938,346425,59479
1554,0,283.0028533935547,464410,97606
1555,2,361.9194030761719,458823,189713
1556,0,271.3203430175781,453278,129788
1557,2,237.94174194335938,328091,53652
1558,2,389.5759582519531,592185,181308
1559,0,251.29318237304688,354509,83882
1560,2,272.51243591308594,484495,137262
1561,0,267.7440643310547,361327,61068
1562,0,294.2085266113281,504945,135513
1563,2,220.0603485107422,312483,76601
1564,2,256.2999725341797,409764,116202
1565,0,259.8762512207031,343172,81276
1566,2,386.95335388183594,566791,181016
1567,0,352.3826599121094,484617,160975
1568,2,291.58592224121094,476015,139186
1569,0,261.54518127441406,357868,91643
1570,0,308.5136413574219,510284,167337
1571,2,362.396240234375,460305,191655
1572,0,296.3542938232422,509049,146318
1573,2,311.13624572753906,405168,95943
1574,2,256.2999725341797,426760,115136
1575,0,227.21290588378906,333248,86331
1576,2,257.9689025878906,438546,110259
1577,0,353.09791564941406,484528,161027
1578,0,305.17578125,514569,95990
1579,2,235.55755615234375,329226,56955
1580,2,281.33392333984375,490867,131204
1581,0,254.3926239013672,352495,90022
1582,0,279.1881561279297,469964,136986
1583,2,232.696533203125,338116,85843
1584,2,272.51243591308594,457864,123857
1585,0,226.49765014648438,322072,82372
1586,0,264.16778564453125,438347,117605
1587,2,224.82872009277344,322964,77276
1588,0,313.9972686767578,528124,127627
1589,2,249.1474151611328,356442,96299
1590,0,300.1689910888672,508333,138958
1591,2,229.5970916748047,328192,82310
1592,0,389.09912109375,593041,180968
1593,2,206.23207092285156,303779,66324
1594,0,274.41978454589844,458264,127303
1595,2,262.0220184326172,356854,95974
1596,2,264.4062042236328,452030,74409
1597,0,236.51123046875,340751,87912
1598,2,292.77801513671875,512816,141865
1599,0,353.3363342285156,484887,160931
1600,0,296.59271240234375,529791,156510
1601,2,264.88304138183594,368364,95967
1602,2,276.32713317871094,489281,136304
1603,0,216.96090698242188,315540,82263
1604,0,277.2808074951172,461950,85438
1605,2,202.41737365722656,305967,64688
1606,2,275.8502960205078,449998,116868
1607,0,241.27960205078125,330346,57801
1608,2,260.1146697998047,469593,123725
1609,0,220.5371856689453,324148,81185
1610,2,265.5982971191406,455594,72326
1611,0,235.3191375732422,321535,56296
1612,0,283.95652770996094,496263,94196
1613,2,238.89541625976562,352451,49080
1614,0,277.2808074951172,478972,146928
1615,2,264.16778564453125,348456,95932
1616,2,271.3203430175781,455725,137556
1617,0,211.23886108398438,298605,71294
1618,0,268.9361572265625,444544,81148
1619,2,212.4309539794922,298997,74937
1620,2,251.53160095214844,456353,112446
1621,0,252.4852752685547,357755,63547
1622,0,263.45252990722656,457506,123094
1623,2,221.72927856445312,311104,51991
1624,0,262.0220184326172,442791,79758
1625,2,202.65579223632812,296717,64861
1626,0,273.2276916503906,453804,131735
1627,2,190.97328186035156,279718,61559
1628,0,266.79039001464844,450943,110465
1629,2,358.81996154785156,493840,191939
1630,2,262.97569274902344,459286,124041
1631,0,227.6897430419922,327468,90159
1632,2,262.97569274902344,469798,129817
1633,0,363.5883331298828,461928,1544
1634,0,266.07513427734375,462278,124907
1635,2,206.23207092285156,297224,69828
1636,0,261.7835998535156,436538,125560
1637,2,205.99365234375,309195,66225
1638,0,359.2967987060547,535136,191962
1639,2,202.178955078125,291671,65527
1640,2,248.90899658203125,427241,103773
1641,0,352.3826599121094,443097,161006
1642,2,272.7508544921875,492800,112883
1643,0,221.72927856445312,315032,83614
1644,2,282.52601623535156,487546,122347
1645,0,247.955322265625,346149,54771
1646,0,271.08192443847656,467252,132458
1647,2,234.6038818359375,321441,52994
1648,2,387.1917724609375,566995,180981
1649,0,270.1282501220703,360286,95951
1650,0,241.0411834716797,409644,103788
1651,2,249.38583374023438,332402,1557
1652,2,239.6106719970703,432568,99139
1653,0,228.64341735839844,328209,83490
1654,0,303.2684326171875,501074,103437
1655,2,222.68295288085938,315148,48969
1656,0,324.01084899902344,528815,142120
1657,2,234.36546325683594,330908,48899
1658,2,231.74285888671875,402598,94487
1659,0,364.54200744628906,453850,1774
1660,2,246.0479736328125,423311,109645
1661,0,214.09988403320312,304370,76274
1662,0,276.32713317871094,481725,135096
1663,2,221.49085998535156,322113,51929
1664,2,269.17457580566406,464772,129582
1665,0,232.45811462402344,328081,93061
1666,0,291.8243408203125,499296,144063
1667,2,211.23886108398438,308141,71288
1668,2,258.9225769042969,435560,110401
1669,0,220.5371856689453,311873,76790
1670,0,249.8626708984375,417617,108682
1671,2,398.6358642578125,487043,175977
1672,2,265.8367156982422,440239,82028
1673,0,345.9453582763672,457620,175985
1674,0,275.3734588623047,496226,133765
1675,2,209.808349609375,307542,64849
1676,0,287.77122497558594,485960,103683
1677,2,214.57672119140625,316938,68676
1678,0,262.97569274902344,426374,117344
1679,2,216.48406982421875,306797,48960
1680,0,260.8299255371094,432601,124212
1681,2,236.51123046875,335799,93567
1682,2,233.17337036132812,402383,100427
1683,0,226.02081298828125,311164,86298
1684,0,389.5759582519531,583438,181070
1685,2,205.99365234375,308660,66172
1686,0,349.5216369628906,547522,191991
1687,2,235.55755615234375,331091,51057
1688,2,241.5180206298828,419657,107982
1689,0,218.6298370361328,318154,80761
1690,2,248.6705780029297,414243,105748
1691,0,246.7632293701172,336354,84917
1692,0,270.60508728027344,443195,89816
1693,2,216.96090698242188,309921,48977
1694,0,347.8527069091797,556800,191893
1695,2,247.2400665283203,337892,78002
1696,0,300.6458282470703,497598,110607
1697,2,201.22528076171875,296048,62195
1698,0,298.7384796142578,494402,157139
1699,2,218.6298370361328,308368,80638
1700,2,248.19374084472656,433312,104035
1701,0,211.95411682128906,309908,72303
1702,0,246.7632293701172,427035,113752
1703,2,236.51123046875,322980,49137
1704,2,232.696533203125,393814,74345
1705,0,396.2516784667969,493750,227910
1706,2,264.6446228027344,471902,107554
1707,0,236.27281188964844,333940,89998
1708,2,384.8075866699219,592905,180961
1709,0,253.91578674316406,352249,74249
1710,0,255.34629821777344,434596,121971
1711,2,261.3067626953125,350819,1532
1712,2,274.41978454589844,466342,82501
1713,0,220.5371856689453,317056,81169
1714,2,239.1338348388672,410678,102037
1715,0,394.1059112548828,486953,175966
1716,0,267.02880859375,474173,110600
1717,2,224.11346435546875,331433,75478
1718,0,280.8570861816406,482943,125227
1719,2,199.79476928710938,297492,64770
1720,2,241.27960205078125,431730,103560
1721,0,352.1442413330078,443173,228180
1722,0,302.5531768798828,490193,116852
1723,2,202.41737365722656,295420,66050
1724,2,232.45811462402344,425626,102696
1725,0,221.25244140625,323328,66924
1726,0,288.96331787109375,496948,145130
1727,2,364.06517028808594,454025,1509
1728,0,293.731689453125,495481,134035
1729,2,270.1282501220703,359258,95913
1730,0,287.05596923828125,496236,148773
1731,2,358.81996154785156,450687,192092
1732,2,243.18695068359375,411571,104246
1733,0,267.7440643310547,365544,52760
1734,2,347.37586975097656,519875,192228
1735,0,227.6897430419922,320379,62068
1736,0,303.03001403808594,518670,158783
1737,2,251.29318237304688,358252,96139
1738,2,289.2017364501953,493576,144372
1739,0,364.3035888671875,453543,1486
1740,0,311.3746643066406,518154,172514
1741,2,266.3135528564453,364836,49009
1742,0,291.3475036621094,497734,148646
1743,2,244.8558807373047,334364,54885
1744,2,252.4852752685547,423672,105010
1745,0,223.8750457763672,311723,83273
1746,0,287.5328063964844,457562,103733
1747,2,203.3710479736328,293787,62517
1748,2,302.31475830078125,502801,95952
1749,0,230.0739288330078,326392,52585
1750,0,306.6062927246094,519521,163771
1751,2,209.0930938720703,304675,68485
1752,0,276.0887145996094,502396,133951
1753,2,210.5236053466797,309479,48995
1754,0,295.40061950683594,499940,155546
1755,2,232.45811462402344,320918,48939
1756,2,242.9485321044922,426011,102919
1757,0,225.067138671875,325887,80067
1758,2,246.52481079101562,420131,87157
1759,0,259.16099548339844,361942,63864
1760,2,281.0955047607422,467626,133762
1761,0,229.35867309570312,323393,55955
1762,0,274.41978454589844,464996,116570
1763,2,246.28639221191406,342403,57744
1764,2,241.5180206298828,439510,100686
1765,0,231.26602172851562,323742,55216
1766,2,236.27281188964844,423726,96196
1767,0,230.55076599121094,322863,63756
1768,2,236.51123046875,402157,96195
1769,0,269.6514129638672,353059,95872
1770,2,266.07513427734375,470901,123399
1771,0,230.7891845703125,321709,89067
1772,2,268.69773864746094,473958,107979
1773,0,252.4852752685547,351380,108741
1774,2,264.6446228027344,479594,116063
1775,0,251.53160095214844,343178,62403
1776,0,242.9485321044922,419528,90053
1777,2,201.4636993408203,292305,59985
1778,0,283.0028533935547,474278,140226
1779,2,397.4437713623047,489715,175969
1780,0,321.6266632080078,537654,161813
1781,2,252.72369384765625,362767,66990
1782,0,345.46852111816406,562318,153358
1783,2,227.6897430419922,361703,60330
1784,0,298.50006103515625,504961,107513
1785,2,202.41737365722656,303556,60283
1786,0,263.6909484863281,435344,129758
1787,2,234.84230041503906,320486,48985
1788,2,238.4185791015625,410258,79498
1789,0,229.35867309570312,327946,87039
1790,0,322.58033752441406,521208,178583
1791,2,214.09988403320312,311903,80520
1792,2,301.59950256347656,522567,95945
1793,0,258.6841583251953,359462,70467
1794,0,311.3746643066406,529768,167483
1795,2,254.3926239013672,345946,66017
1796,2,248.90899658203125,435119,109277
1797,0,243.4253692626953,345364,88909
1798,0,293.0164337158203,459904,105117
1799,2,228.8818359375,313653,50309
1800,2,250.81634521484375,460871,111113
1801,0,255.584716796875,355075,89152
1802,2,278.23448181152344,481998,130263
1803,0,234.6038818359375,324405,99939
1804,2,260.1146697998047,454408,101980
1805,0,362.396240234375,454901,191979
1806,0,267.02880859375,458766,135675
1807,2,242.2332763671875,329450,60309
1808,2,387.9070281982422,578699,180997
1809,0,243.90220642089844,336914,74460
1810,0,285.3870391845703,494942,137728
1811,2,352.8594970703125,484203,158802
1812,0,301.59950256347656,501359,145199
1813,2,200.03318786621094,293104,65033
1814,2,261.3067626953125,456446,72419
1815,0,263.214111328125,358938,95979
1816,2,255.584716796875,432519,115503
1817,0,345.46852111816406,438382,175947
1818,0,247.47848510742188,426622,115667
1819,2,200.9868621826172,289670,58651
1820,2,265.35987854003906,477148,117880
1821,0,219.3450927734375,327241,80443
1822,0,291.3475036621094,505765,151467
1823,2,251.53160095214844,348824,60128
1824,0,307.7983856201172,514193,170908
1825,2,218.1529998779297,310560,48840
1826,0,276.5655517578125,467977,137510
1827,2,399.1127014160156,485868,161035
1828,2,247.47848510742188,412122,87243
1829,0,218.1529998779297,315399,51984
1830,0,307.0831298828125,468702,111952
1831,2,228.64341735839844,313363,49227
1832,0,284.43336486816406,489955,127506
1833,2,217.437744140625,324588,72526
1834,2,261.3067626953125,480122,107817
1835,0,242.71011352539062,336784,58162
1836,0,276.32713317871094,466840,141386
1837,2,213.86146545410156,312348,71068
1838,0,288.96331787109375,483617,94817
1839,2,224.82872009277344,315876,59829
1840,0,261.3067626953125,432804,82583
1841,2,192.88063049316406,277191,62358
1842,2,258.2073211669922,442223,104015
1843,0,398.1590270996094,491717,227904
1844,0,270.1282501220703,462677,130092
1845,2,211.47727966308594,316770,64103
1846,2,306.12945556640625,493153,95630
1847,0,230.31234741210938,324513,76920
1848,2,227.21290588378906,403025,85009
1849,0,222.4445343017578,315322,52059
1850,0,231.26602172851562,402046,101252
1851,2,211.0004425048828,304353,73604
1852,0,243.66378784179688,408965,104654
1853,2,352.8594970703125,486026,160984
1854,0,268.69773864746094,462581,129235
1855,2,235.55755615234375,331263,48995
1856,2,352.3826599121094,547133,191986
1857,0,248.19374084472656,343018,77940
1858,2,265.35987854003906,451563,79876
1859,0,346.18377685546875,441618,175964
1860,2,240.80276489257812,416905,83393
1861,0,207.42416381835938,306227,73306
1862,2,222.20611572265625,392575,84706
1863,0,239.1338348388672,326765,50277
1864,2,237.46490478515625,458419,107160
1865,0,216.2456512451172,309088,78837
1866,2,275.8502960205078,483279,136737
1867,0,251.77001953125,347006,64027
1868,0,290.6322479248047,489594,130825
1869,2,221.9676971435547,321427,81246
1870,2,311.6130828857422,484127,97945
1871,0,252.00843811035156,352472,89285
1872,2,299.21531677246094,469030,97935
1873,0,233.17337036132812,333007,85301
1874,0,280.14183044433594,463210,142705
1875,2,218.6298370361328,314073,78695
1876,0,301.12266540527344,516590,150822
1877,2,259.63783264160156,363779,85632
1878,2,263.9293670654297,458405,120603
1879,0,258.9225769042969,359864,69367
1880,0,295.6390380859375,467629,118144
1881,2,266.5519714355469,350084,94972
1882,2,359.2967987060547,530395,192066
1883,0,264.16778564453125,359488,95961
1884,0,271.79718017578125,469405,129657
1885,2,197.41058349609375,292088,60280
1886,0,293.0164337158203,498651,106443
1887,2,204.8015594482422,303092,66190
1888,2,271.3203430175781,453370,122038
1889,0,226.02081298828125,320388,58467
1890,2,389.5759582519531,576478,180863
1891,0,225.067138671875,328081,76866
1892,0,273.70452880859375,463979,128416
1893,2,222.4445343017578,313122,49016
1894,2,249.38583374023438,438246,109472
1895,0,231.74285888671875,324425,84998
1896,2,387.43019104003906,599243,180960
1897,0,226.73606872558594,317996,56452
1898,2,305.8910369873047,502665,144896
1899,0,226.02081298828125,336069,86234
1900,0,245.09429931640625,418272,87325
1901,2,234.12704467773438,317646,48862
1902,2,251.29318237304688,451085,112149
1903,0,225.30555725097656,322457,86558
1904,0,271.79718017578125,453525,85216
1905,2,204.0863037109375,288301,66717
1906,2,245.3327178955078,435975,88178
1907,0,231.5044403076172,332559,92098
1908,0,308.990478515625,521352,167609
1909,2,222.4445343017578,314412,49001
1910,0,278.9497375488281,484724,138798
1911,2,218.86825561523438,313520,73605
1912,2,243.18695068359375,417722,84170
1913,0,352.8594970703125,435406,158955
1914,2,256.2999725341797,425518,114918
1915,0,248.6705780029297,340885,60230
1916,2,241.0411834716797,424795,110138
1917,0,240.08750915527344,327391,99014
1918,2,263.9293670654297,472501,122809
1919,0,231.26602172851562,329841,88734
1920,2,288.0096435546875,505410,137328
1921,0,230.55076599121094,326191,65414
1922,2,259.16099548339844,468951,118698
1923,0,219.82192993164062,313455,53151
1924,2,239.6106719970703,425044,102360
1925,0,213.38462829589844,309363,75008
1926,2,238.65699768066406,419571,98685
1927,0,219.3450927734375,320253,72785
1928,0,277.0423889160156,489226,137564
1929,2,239.1338348388672,328196,1660
1930,0,271.3203430175781,488434,131961
1931,2,198.3642578125,307505,59880
1932,0,290.6322479248047,496784,132366
1933,2,235.3191375732422,325200,52441
1934,0,265.35987854003906,474741,131965
1935,2,361.6809844970703,455881,191955
1936,0,273.2276916503906,451488,135068
1937,2,194.78797912597656,282077,55010
1938,0,291.3475036621094,507617,133203
1939,2,217.437744140625,352309,51122
1940,0,270.1282501220703,467300,126784
1941,2,352.62107849121094,443174,160986
1942,0,291.58592224121094,468728,136458
1943,2,210.28518676757812,310982,62796
1944,0,271.5587615966797,450787,138869
1945,2,202.178955078125,287737,67342
1946,0,272.98927307128906,450360,86041
1947,2,212.4309539794922,312987,71207
1948,2,256.53839111328125,449973,120231
1949,0,225.067138671875,316740,81115
1950,2,266.5519714355469,482453,77845
1951,0,226.49765014648438,330732,60417
1952,0,277.51922607421875,488758,137504
1953,2,213.14620971679688,320229,67426
1954,0,300.1689910888672,487641,95947
1955,2,217.19932556152344,310094,48910
1956,2,233.8886260986328,397460,94061
1957,0,225.067138671875,309247,87368
1958,2,255.10787963867188,438492,118692
1959,0,215.29197692871094,307964,78872
1960,2,255.10787963867188,460830,94758
1961,0,217.91458129882812,319921,79696
1962,2,387.6686096191406,605436,180946
1963,0,346.18377685546875,446147,176183
1964,2,243.90220642089844,446403,97788
1965,0,226.2592315673828,308447,95719
1966,2,388.3838653564453,562460,180672
1967,0,265.35987854003906,348883,96005
1968,2,232.93495178222656,395699,99201
1969,0,216.7224884033203,302484,78978
1970,2,266.07513427734375,445919,107973
1971,0,230.0739288330078,339349,84925
1972,2,255.82313537597656,470978,113468
1973,0,225.30555725097656,316274,80360
1974,0,282.52601623535156,482321,146259
1975,2,271.08192443847656,364668,1524
1976,0,259.63783264160156,449951,120689
1977,2,210.76202392578125,299597,59906
1978,0,247.955322265625,412095,113801
1979,2,352.62107849121094,485096,160878
1980,2,238.18016052246094,397049,99030
1981,0,230.0739288330078,326270,86006
1982,0,351.90582275390625,569040,191986
1983,2,207.42416381835938,308912,62303
1984,2,387.43019104003906,575076,180980
1985,0,256.2999725341797,346854,92036
1986,0,277.7576446533203,468390,118837
1987,2,235.08071899414062,328374,48983
1988,2,236.03439331054688,419950,96140
1989,0,249.62425231933594,331377,60653
1990,0,242.47169494628906,417725,107348
1991,2,247.955322265625,342126,77989
1992,0,290.15541076660156,506424,155019
1993,2,265.5982971191406,397801,95953
1994,0,286.5791320800781,500777,142606
1995,2,209.56993103027344,315919,64863


==> data/inet_ampl1_1000_cow.csv <==
49966
83128
76863
112919
95980
147110
99971
180962
90310
59085
79181
127778
165575
129490
118182
118299
81515
180928
121910
49017
146120
70906
180991
56288
81114
125585
130431
153825
110680
97859
180995
65845
91762
112424
77529
57471
151127
111810
102144
94583
110350
84124
160946
96881
73473
83069
140016
75725
68788
86167
108824
80578
120681
122581
114952
95608
84841
97405
82101
93595
75530
140501
77755
57510
175955
161280
127429
118677
96349
97457
180961
91744
126752
136512
133636
78773
62446
103930
122750
98398
129429
143398
81620
98210
62755
79763
51548
74878
76132
69859
131205
85382
147612
156393
82648
130874
112428
151328
100569
87322
82352
60535
180963
161381
90240
70935
79037
141055
98638
131879
109077
94991
82157
79016
96087
143131
151757
71002
103798
84998
145532
83838
146262
70271
172125
103266
88579
137619
176014
110817
53039
150922
63637
75613
96831
175979
92826
57254
149658
86707
128917
89757
176311
59806
55504
48663
146586
98890
140905
81135
102729
111113
145306
95829
77437
63186
153994
156981
101973
70895
180846
84901
74382
70896
77552
80739
81117
72984
95928
74407
85679
83305
123120
119851
109944
142263
79896
145490
89773
93462
74690
153269
83459
107620
113149
95357
71489
58010
117928
77387
145084
65939
97926
140007
63070
96911
95082
145823
72571
79887
80001
65135
73803
175954
64096
161344
88751
95984
134083
82279
92195
121771
60827
180989
78779
74320
77457
51986
150301
94644
165464
84336
75478
78731
95854
166842
183077
108115
79813
85384
183936
93682
161221
61571
85704
146090
117890
55600
128894
81129
165985
86438
137294
136308
82473
107426
168996
55781
51641
54794
61195
107652
155153
104205
88237
81258
70258
83497
78708
140086
82475
66103
111735
96062
89951
109714
64046
159455
162760
61834
73098
95940
78056
147234
53481
111440
133255
58212
121605
140033
135701
59272
95927
88529
115602
83672
86062
59841
89887
160996
80686
89562
157511
156358
121186
70980
127542
103627
58446
128120
82380
160924
85569
58077
89693
89379
84141
56118
80467
155112
136845
100422
74237
139953
138465
80187
133701
145111
84945
90662
108724
176241
95958
85764
75003
69020
122719
101828
84905
103574
85526
59792
76139
94981
180920
135336
81247
84033
180925
73715
48998
95944
86065
153221
181490
86324
65034
126236
152332
126104
78560
93165
96154
77513
76077
153589
77430
107889
113043
95398
68939
76094
62122
140857
169015
48994
115713
71159
138068
124881
136817
118928
95919
118714
105711
150257
48982
70858
97451
172889
152958
74044
121557
137023
172266
162188
93355
132599
95875
91243
125754
121267
68066
117504
152400
143701
75436
119384
66522
123058
120462
92802
137516
68621
149598
85518
96146
69453
98643
99917
76461
94195
117400
95047
181043
81933
133339
98632
86021
83003
81074
91113
48933
102591
82485
89908
82303
85137
129202
129331
79760
132229
132621
48986
75564
110399
148699
146464
84847
120053
74892
103709
145844
88781
87379
112564
67755
123774
139480
152518
135750
133001
67880
62258
54416
96023
152629
181319
138176
138038
74939
121789
166246
152566
62894
118736
154943
95944
83803
85252
61856
70960
141495
154961
115420
168822
111989
83192
83778
92691
175950
73213
119851
122952
161006
71543
85315
167753
175924
67990
117610
141300
134031
127892
112969
78768
82771
84502
127515
86495
141590
81896
66029
145227
52284
98877
80012
115376
67706
155232
105146
159275
70901
95932
149232
84954
122559
91408
92332
167573
116625
56194
76730
116151
138583
114305
108227
180942
112449
86352
95760
73666
94070
95941
72296
79381
123838
97143
87865
130204
81088
63878
132464
88977
66907
96177
165130
101995
123772
102050
154727
65680
72347
55439
137048
93034
126758
76051
138845
81215
73647
125439
96051
73751
74003
96015
87642
91426
142539
68792
133358
139825
142799
120289
76149
82743
92415
181300
93667
77567
80244
126721
61223
95989
49975
180918
132638
111136
109341
72180
85046
72520
53430
98071
180889
95692
70642
68197
75125
50556
48974
79379
143695
116221
73330
74827
63587
82390
52405
82731
56315
120310
153633
125898
125671
112555
48947
122552
88644
87517
116206
87338
56357
62741
117580
82356
89858
143152
156475
94905
84851
180966
162038
74206
86120
142642
128657
93770
170078
163954
160919
83902
95921
124995
153484
77111
106223
68896
97940
93596
139188
128381
145264
161306
157651
90062
106549
86182
148776
91983
78761
113871
87053
77513
156002
99347
88171
180953
83707
68638
84390
82325
75306
105572
144995
95975
78352
110000
112987
58725
91490
95876
100252
127474
95922
90671
79834
115643
80664
153819
129541
149478
127095
119652
151761
62394
101449
83997
134342
63253
54164
180966
66366
147652
97954
90783
80614
85356
82071
147431
111447
144871
70086
92992
94903
81110
79878
86777
154659
85391
122494
88768
93701
120042
88708
136247
107568
94053
70518
92814
96017
109637
56859
70981
56964
157428
111700
101144
81663
148813
59479
97606
129788
83882
61068
135513
81276
160975
91643
167337
146318
86331
161027
95990
90022
136986
82372
117605
127627
138958
180968
127303
87912
160931
156510
82263
85438
57801
81185
56296
94196
146928
71294
81148
63547
123094
79758
131735
110465
90159
124907
125560
161006
83614
54771
132458
95951
103788
83490
103437
142120
76274
135096
93061
144063
76790
108682
175985
133765
103683
117344
124212
86298
181070
80761
84917
89816
110607
157139
72303
113752
89998
74249
121971
81169
175966
110600
125227
116852
66924
145130
134035
148773
52760
62068
158783
172514
148646
83273
103733
52585
163771
133951
155546
80067
63864
55955
116570
55216
63756
95872
89067
108741
62403
90053
140226
161813
153358
107513
129758
87039
178583
70467
167483
88909
105117
89152
99939
135675
74460
137728
145199
95979
175947
115667
80443
151467
170908
137510
51984
111952
127506
58162
141386
94817
82583
130092
76920
52059
101252
104654
129235
77940
175964
73306
50277
78837
64027
130825
89285
85301
142705
150822
69367
118144
95961
129657
106443
58467
76866
128416
84998
56452
86234
87325
86558
85216
92098
167609
138798
158955
60230
99014
88734
65414
53151
75008
72785
137564
131961
132366
131965
135068
133203
126784
136458
138869
86041
81115
60417
137504
95947
87368
78872
79696
176183
95719
96005
78978
84925
80360
146259
120689
113801
86006
92036
118837
60653
107348
155019
142606


==> data/inet_ampl1_1000_nocow.csv <==
127444
100378
54184
94941
95922
113919
95912
108767
98960
112291
71644
61501
63581
48983
64855
129574
66044
48936
51921
114149
68655
108794
65563
96302
63003
69297
95916
77936
160948
76169
137508
102319
63102
107953
133806
77145
48880
58222
105517
78652
107579
77276
65344
118638
57549
78754
100001
86203
79160
77867
66880
58247
66603
103713
85308
83751
97951
98633
84908
125516
78071
68528
68505
93653
69925
62669
68767
48996
55851
103968
61717
127429
70896
71549
95938
106158
132573
48954
57573
71120
116335
73893
48986
61833
130550
125528
115294
93105
104894
94183
49023
112881
110025
71570
92768
160943
71000
93996
53723
160979
77491
66152
135228
91793
121166
116787
67251
69723
111074
103720
49071
98093
68600
94138
110709
96287
95911
63977
60095
49276
109229
62953
122597
95951
77949
106166
48839
97929
71281
64781
65344
62538
117671
60707
97908
95928
121239
120212
56773
77189
78623
83442
51899
80836
74190
84958
117447
105036
49028
99942
79891
106283
48999
96061
59517
80680
49145
48917
60293
98064
95956
70517
48987
95109
89125
127524
116406
82785
132626
121583
108720
94195
93627
84858
50802
68811
48978
67418
127462
67557
76970
115727
133331
49025
105072
56203
77360
73090
152902
134168
65335
95902
62669
118570
73721
70780
85108
99525
145175
48944
95938
117408
106125
143849
144953
117393
83779
67710
122587
51922
132506
115023
51073
102493
96128
94894
108773
127451
160931
55174
49003
132849
116759
128016
106574
61880
62495
113390
102960
62608
137279
70970
78663
60394
83251
86135
136516
49008
100001
96855
64057
72818
73665
56266
122649
132583
120213
104117
58534
54823
48980
123664
115766
116206
132638
51986
69871
68503
63862
49947
117279
92380
48895
111247
95940
66595
109695
109444
71092
104300
66133
51895
80160
57338
49007
48981
67773
81726
96953
131876
119893
48986
61260
101185
118597
91997
88268
63933
97955
65732
64844
61176
79405
74840
121450
106043
48890
121152
72538
97484
82804
89897
70988
64782
58983
93999
117626
64699
56034
72311
123814
49295
50161
71144
144873
114078
60672
68133
78487
72488
57921
85147
65140
72309
92808
92715
58012
59429
118702
68418
71937
129936
79968
90628
58419
128677
108744
71618
102913
111436
160940
78067
129189
125797
49037
63772
80261
82931
100810
103571
110663
70113
137640
101389
71036
75981
147065
143136
102737
88925
96266
53751
92475
95961
66229
116646
75070
56380
161134
61560
101777
63633
88622
112450
78353
95873
60385
69263
127615
61594
92382
79576
66622
97967
123750
104180
54576
85703
57876
48983
51744
118477
60867
83211
54591
48977
118847
89090
53659
97904
107458
107259
111366
79001
129758
112498
103697
62514
111614
71717
82767
70173
60889
48996
49312
102847
106275
85596
76594
86235
83165
107103
114555
55236
114311
64575
74170
95204
95936
98720
78621
59738
48993
95998
65869
125077
136786
71173
110827
101705
61689
123480
95943
49142
70966
94672
122475
136850
110012
113088
63315
96459
52559
52854
94596
53740
66097
57832
70911
104705
96060
66499
70037
106160
78951
101893
88975
72905
64128
52685
69899
70987
80631
100660
66825
97497
95978
78802
64949
112599
107980
73857
129566
122593
88143
66275
60956
55160
75236
102851
108840
49203
90089
60687
98004
142639
70374
119547
106829
47994
115886
67480
64782
79644
91052
110628
67687
84311
63625
98188
139487
59494
58683
87569
74618
48978
81064
71173
92820
71075
48970
96737
130808
110118
83915
67442
117454
95906
95870
51266
78697
81721
117467
129904
76919
79853
136256
48958
95954
67288
56989
49014
99260
75716
84325
62284
75095
48971
119089
50783
109983
75347
105510
103674
74754
136330
95894
62730
102955
69651
56375
53970
65216
74162
96991
109876
119645
93094
65240
89971
95970
94832
76208
64841
160963
111184
84567
121043
152261
69861
69356
96098
71076
90560
115211
111606
76132
94005
121548
59042
60201
72877
115192
110124
103677
131035
86774
66409
48854
49008
69071
48971
96813
62375
92382
97304
48102
84851
120015
114630
69846
104662
95923
63670
63714
109825
98897
73674
73895
114855
102314
70948
71544
108823
52830
73617
60241
77787
74165
63238
85877
48996
124518
87564
122524
100426
114958
97730
48998
48986
58509
74109
70362
104079
59055
101778
95745
144957
129328
77467
119452
48983
48973
62382
49120
95978
119220
122963
101625
98642
51263
73486
58671
70909
160922
107028
72685
109598
92087
117423
84071
114066
118719
51050
86624
49030
79959
64656
71080
99159
81216
73972
160930
93892
53827
103514
48949
77206
67357
121560
48989
48754
113208
123888
61742
61140
118768
123082
115413
103780
96188
80451
142610
62298
118747
59768
88100
91407
72429
51949
122445
151465
69406
59450
107267
145570
120419
69012
49175
58231
126301
82905
110684
53652
137262
76601
116202
139186
95943
115136
110259
56955
131204
85843
123857
77276
96299
82310
66324
95974
74409
141865
95967
136304
64688
116868
123725
72326
49080
95932
137556
74937
112446
51991
64861
61559
124041
129817
69828
66225
65527
103773
112883
122347
52994
99139
48969
48899
94487
109645
51929
129582
71288
110401
82028
64849
68676
48960
93567
100427
66172
51057
107982
105748
48977
78002
62195
80638
104035
49137
74345
107554
82501
102037
75478
64770
103560
66050
102696
95913
104246
96139
144372
49009
54885
105010
62517
95952
68485
48995
48939
102919
87157
133762
57744
100686
96196
96195
123399
107979
116063
59985
66990
60330
60283
48985
79498
80520
95945
66017
109277
50309
111113
130263
101980
60309
158802
65033
72419
115503
58651
117880
60128
48840
161035
87243
49227
72526
107817
71068
59829
62358
104015
64103
95630
85009
73604
160984
48995
79876
83393
84706
107160
136737
81246
97945
97935
78695
85632
120603
94972
60280
66190
122038
49016
109472
144896
48862
112149
66717
88178
49001
73605
84170
114918
110138
122809
137328
118698
102360
98685
59880
52441
55010
51122
160986
62796
67342
71207
120231
77845
67426
48910
94061
118692
94758
97788
99201
107973
113468
59906
160878
99030
62303
48983
96140
77989
95953
64863


==> data/inet_ampl1_distribution.csv <==
,CorrectX,CorrectY,IncorrectX,IncorrectY
0,27129.17488910824,3.758264843148893e-08,22748.383602972724,8.263597183867403e-09
1,27907.41433745891,5.3352252413884155e-08,23688.595828068475,1.1678204332326747e-08
2,28685.65378580958,7.482199704856501e-08,24628.808053164226,1.6326364650858436e-08
3,29463.893234160252,1.0366428075067546e-07,25569.02027825998,2.2580623365311203e-08
4,30242.132682510924,1.4189458512438265e-07,26509.23250335573,3.089894276531467e-08
5,31020.372130861593,1.918909356633507e-07,27449.444728451483,4.183527749613222e-08
6,31798.611579212265,2.5639642746017956e-07,28389.656953547234,5.6048638454385284e-08
7,32576.851027562938,3.384989525582796e-07,29329.869178642984,7.430960900467256e-08
8,33355.09047591361,4.4158252713327234e-07,30270.081403738735,9.750316419371231e-08
9,34133.32992426428,5.692455890178846e-07,31210.293628834486,1.2662660036883694e-07
10,34911.56937261495,7.25183425832462e-07,32150.50585393024,1.6278143303756958e-07
11,35689.80882096562,9.130345272481512e-07,33090.71807902599,2.0715828474321718e-07
12,36468.04826931629,1.136194048234853e-06,34030.93030412174,2.610140743519553e-07
13,37246.287717666964,1.3976015109535138e-06,34971.1425292175,3.2564123566063295e-07
14,38024.52716601764,1.6995140157022084e-06,35911.354754313244,4.0232922428444824e-07
15,38802.7666143683,2.043280114495688e-06,36851.566979409,4.923191901027353e-07
16,39581.006062718974,2.4291325872618745e-06,37791.779204504746,5.967533563199667e-07
17,40359.24551106965,2.856020099824162e-06,38731.9914296005,7.166213014198554e-07
18,41137.48495942032,3.3214976298584883e-06,39672.20365469625,8.527059250163651e-07
19,41915.72440777099,3.82169328748911e-06,40612.415879792,1.0055323289080298e-06
20,42693.963856121656,4.351364625273802e-06,41552.62810488776,1.1753231015445198e-06
21,43472.203304472336,4.904050906843741e-06,42492.840329983504,1.361963510704606e-06
22,44250.442752823,5.472319568698186e-06,43433.05255507925,1.5649798569292356e-06
23,45028.68220117367,6.048096031554762e-06,44373.26478017501,1.783533713592311e-06
24,45806.921649524345,6.623057072631233e-06,45313.47700527076,2.0164339979844613e-06
25,46585.16109787501,7.18906023201622e-06,46253.68923036651,2.262167825416721e-06
26,47363.40054622569,7.738576224420788e-06,47193.90145546226,2.5189499600155868e-06
27,48141.639994576355,8.265088897823322e-06,48134.11368055802,2.7847894714863973e-06
28,48919.87944292703,8.763428430733873e-06,49074.325905653764,3.0575710240981416e-06
29,49698.1188912777,9.230008274916027e-06,50014.53813074952,3.335147149360599e-06
30,50476.35833962837,9.6629444542373e-06,50954.75035584527,3.615436965994238e-06
31,51254.597787979044,1.0062046414259923e-05,51894.96258094102,3.8965261739961225e-06
32,52032.83723632971,1.042868053426621e-05,52835.17480603677,4.176762809166692e-06
33,52811.07668468039,1.0765519325328974e-05,53775.38703113252,4.454843224607864e-06
34,53589.316133031054,1.1076199893249809e-05,54715.59925622828,4.729883069481457e-06
35,54367.55558138173,1.136492326065299e-05,55655.811481324024,5.001468646158081e-06
36,55145.7950297324,1.1636030760724556e-05,56596.02370641978,5.269684911274763e-06
37,55924.034478083064,1.1893594512275489e-05,57536.235931515526,5.535117496931966e-06
38,56702.27392643374,1.2141056015691083e-05,58476.44815661128,5.7988274077141626e-06
39,57480.51337478441,1.2380940677447867e-05,59416.660381707035,6.062298432671224e-06
40,58258.75282313508,1.2614667446319901e-05,60356.87260680278,6.327358729932961e-06
41,59036.99227148575,1.2842462825326334e-05,61297.08483189854,6.596079424977635e-06
42,59815.231719836425,1.3063378479505029e-05,62237.297056994285,6.870654342900117e-06
43,60593.4711681871,1.3275402576176336e-05,63177.50928209004,7.153266105710397e-06
44,61371.71061653776,1.3475647742185395e-05,64117.721507185786,7.445944710088138e-06
45,62149.950064888435,1.3660593669189922e-05,65057.93373228154,7.750425310965984e-06
46,62928.18951323911,1.3826360170274277e-05,65998.1459573773,8.068012235209056e-06
47,63706.42896158978,1.3968986788760231e-05,66938.35818247305,8.39945621384733e-06
48,64484.66840994045,1.408469751199061e-05,67878.5704075688,8.744851440749052e-06
49,65262.907858291124,1.4170133192565407e-05,68818.78263266454,9.1035583438892e-06
50,66041.1473066418,1.4222539282718198e-05,69758.99485776029,9.474156909472509e-06
51,66819.38675499246,1.423990180585173e-05,70699.20708285604,9.854434059474576e-06
52,67597.62620334313,1.4221029566570002e-05,71639.4193079518,1.024140699389554e-05
53,68375.8656516938,1.416558501340681e-05,72579.63153304756,1.0631382629506576e-05
54,69154.10510004449,1.4074069647715983e-05,73519.84375814331,1.1020051373217098e-05
55,69932.34454839515,1.3947772298081235e-05,74460.05598323906,1.1402611554639573e-05
56,70710.58399674582,1.3788689956633795e-05,75400.2682083348,1.1773919021207941e-05
57,71488.8234450965,1.3599431294109947e-05,76340.48043343055,1.2128654797512457e-05
58,72267.06289344716,1.3383112575572618e-05,77280.69265852631,1.2461502463454417e-05
59,73045.30234179783,1.3143254645390778e-05,78220.90488362206,1.276732614475707e-05
60,73823.5417901485,1.2883688088493837e-05,79161.11710871782,1.3041339846084006e-05
61,74601.78123849918,1.2608471738980519e-05,80101.32933381357,1.3279259365400909e-05
62,75380.02068684984,1.2321827516756485e-05,81041.54155890932,1.3477429226191993e-05
63,76158.26013520051,1.2028092244457663e-05,81981.75378400506,1.3632918899423767e-05
64,76936.4995835512,1.1731684757169044e-05,82921.96600910081,1.3743584930559447e-05
65,77714.73903190186,1.143708441456402e-05,83862.17823419657,1.3808098236292758e-05
66,78492.97848025252,1.114881523294378e-05,84802.39045929232,1.3825938531881386e-05
67,79271.2179286032,1.0871428466784001e-05,85742.60268438808,1.3797360304683264e-05
68,80049.45737695387,1.0609475781924415e-05,86682.81490948383,1.3723336681662568e-05
69,80827.69682530453,1.0367465347603e-05,87623.02713457958,1.3605488714693625e-05
70,81605.93627365521,1.0149794347926431e-05,88563.23935967532,1.3446007879043227e-05
71,82384.1757220059,9.96065360177291e-06,89503.45158477109,1.3247578912362216e-05
72,83162.41517035656,9.803903094300547e-06,90443.66380986683,1.3013308605024399e-05
73,83940.65461870722,9.68292104329935e-06,91383.87603496258,1.2746663999197549e-05
74,84718.8940670579,9.600433301605443e-06,92324.08826005833,1.2451420970097092e-05
75,85497.13351540857,9.55833397949456e-06,93264.30048515409,1.2131621708115561e-05
76,86275.37296375923,9.557511643271233e-06,94204.51271024984,1.17915375555148e-05
77,87053.61241210991,9.597697791611595e-06,95144.72493534558,1.1435632283132884e-05
78,87831.85186046059,9.67735508253339e-06,96084.93716044135,1.1068520426886324e-05
79,88610.09130881124,9.793621675392928e-06,97025.1493855371,1.0694915812565036e-05
80,89388.33075716192,9.942324960991063e-06,97965.36161063284,1.0319566806324312e-05
81,90166.5702055126,1.0118073018108231e-05,98905.57383572859,9.947176928045777e-06
82,90944.80965386327,1.0314425747262403e-05,99845.78606082435,9.582311943060693e-06
83,91723.04910221393,1.052414040679738e-05,100785.9982859201,9.229297037410254e-06
84,92501.28855056461,1.0739478987754076e-05,101726.21051101584,8.892109816782164e-06
85,93279.52799891528,1.0952558355150157e-05,102666.4227361116,8.574276339247247e-06
86,94057.76744726596,1.115571915410804e-05,103606.63496120735,8.278777987072608e-06
87,94836.00689561662,1.1341886774486826e-05,104546.8471863031,8.007976621469237e-06
88,95614.24634396729,1.1504897581115621e-05,105487.05941139885,7.763564199591753e-06
89,96392.48579231797,1.1639766227709441e-05,106427.27163649461,7.546541040438969e-06
90,97170.72524066863,1.1742874926170354e-05,107367.48386159036,7.3572244709674875e-06
91,97948.96468901931,1.181207247890862e-05,108307.6960866861,7.195286979115056e-06
92,98727.20413736998,1.1846678908234026e-05,109247.90831178187,7.0598205612409784e-06
93,99505.44358572066,1.1847399718446786e-05,110188.12053687761,6.949421950548317e-06
94,100283.68303407132,1.1816161289404978e-05,111128.33276197336,6.862292047800187e-06
95,101061.92248242199,1.1755884835895696e-05,112068.54498706911,6.796342248510214e-06
96,101840.16193077267,1.1670220211465358e-05,113008.75721216487,6.749300474972057e-06
97,102618.40137912333,1.1563262314847382e-05,113948.96943726062,6.718810491102736e-06
98,103396.64082747401,1.1439272007423387e-05,114889.18166235636,6.702519349470684e-06
99,104174.88027582467,1.13024205896036e-05,115829.39388745213,6.698149399704828e-06
100,104953.11972417534,1.1156572547946243e-05,116769.60611254787,6.703552972407677e-06
101,105731.35917252602,1.1005116133634133e-05,117709.81833764362,6.7167494563552315e-06
102,106509.59862087668,1.08508460499284e-05,118650.03056273937,6.735945860400233e-06
103,107287.83806922736,1.069589772205322e-05,119590.24278783513,6.759542996336959e-06
104,108066.07751757803,1.0541728760354678e-05,120530.45501293088,6.786130089949893e-06
105,108844.3169659287,1.038914057613541e-05,121470.66723802662,6.814470929076487e-06
106,109622.55641427937,1.0238331734361798e-05,122410.87946312239,6.843484633991416e-06
107,110400.79586263004,1.0088974409352968e-05,123351.09168821813,6.872223857410386e-06
108,111179.03531098072,9.940305990686629e-06,124291.30391331388,6.899852771809365e-06
109,111957.27475933138,9.79122913069916e-06,125231.51613840964,6.925626662814445e-06
110,112735.51420768206,9.640414982065629e-06,126171.72836350539,6.948874390702695e-06
111,113513.75365603273,9.486405738035164e-06,127111.94058860114,6.968984462080681e-06
112,114291.9931043834,9.327713640214037e-06,128052.15281369688,6.985395005515711e-06
113,115070.23255273407,9.16291425123715e-06,128992.36503879265,6.997587584523735e-06
114,115848.47200108474,8.990732007101808e-06,129932.5772638884,7.005084509824889e-06
115,116626.71144943542,8.810115967343449e-06,130872.78948898414,7.007449120750638e-06
116,117404.95089778608,8.62030343652128e-06,131813.0017140799,7.004288378666269e-06
117,118183.19034613675,8.420868929326188e-06,132753.21393917565,6.9952570385408746e-06
118,118961.42979448743,8.211755971384575e-06,133693.4261642714,6.980062626928904e-06
119,119739.66924283809,7.993289597085566e-06,134633.63838936714,6.958470449414405e-06
120,120517.90869118877,7.766168180559694e-06,135573.85061446292,6.930307877235485e-06
121,121296.14813953944,7.5314343898747976e-06,136514.06283955864,6.895467224728759e-06
122,122074.38758789012,7.290426483310085e-06,137454.27506465442,6.853906631597638e-06
123,122852.62703624078,7.044712705655636e-06,138394.48728975016,6.805648510970343e-06
124,123630.86648459145,6.796012994120087e-06,139334.6995148459,6.7507753161688124e-06
125,124409.10593294213,6.546113368625321e-06,140274.91173994166,6.689422610617514e-06
126,125187.34538129279,6.296779091313935e-06,141215.1239650374,6.621769684082587e-06
127,125965.58482964347,6.0496728227913445e-06,142155.33619013318,6.5480282255406425e-06
128,126743.82427799414,5.806283539383853e-06,143095.5484152289,6.468429814420717e-06
129,127522.0637263448,5.567870947244176e-06,144035.76064032468,6.383213201171327e-06
130,128300.30317469548,5.3354286494105965e-06,144975.97286542042,6.292612489147514e-06
131,129078.54262304615,5.109667561497579e-06,145916.18509051617,6.196847380779359e-06
132,129856.78207139682,4.891019233642362e-06,146856.39731561192,6.096116597031268e-06
133,130635.02151974749,4.679657028340632e-06,147796.60954070766,5.99059541479172e-06
134,131413.26096809815,4.475531710684775e-06,148736.82176580344,5.880437997077112e-06
135,132191.50041644883,4.278417067964082e-06,149677.03399089916,5.765784831296303e-06
136,132969.73986479949,4.0879607661868096e-06,150617.24621599494,5.646775166033162e-06
137,133747.97931315016,3.903735779365648e-06,151557.45844109068,5.5235638785829e-06
138,134526.21876150084,3.725288334349758e-06,152497.67066618643,5.396341749666581e-06
139,135304.45820985152,3.5521792851093e-06,153437.88289128218,5.265357705224395e-06
140,136082.6976582022,3.384017013487782e-06,154378.09511637792,5.130941242940011e-06
141,136860.93710655285,3.220481180320293e-06,155318.30734147367,4.993523023846725e-06
142,137639.17655490353,3.0613377598986876e-06,156258.51956656945,4.853651501579071e-06
143,138417.41600325418,2.906446647790496e-06,157198.7317916652,4.7120035009060825e-06
144,139195.65545160486,2.755763646200858e-06,158138.94401676094,4.569386852629389e-06
145,139973.89489995554,2.609338764891684e-06,159079.1562418567,4.426733545099856e-06
146,140752.13434830622,2.467312547346604e-06,160019.36846695244,4.28508235636092e-06
147,141530.3737966569,2.3299116104098326e-06,160959.58069204818,4.145550569141919e-06
148,142308.61324500755,2.1974438794496457e-06,161899.79291714393,4.009295117784712e-06
149,143086.85269335823,2.0702932418281533e-06,162840.0051422397,3.877464335431909e-06
150,143865.09214170888,1.948912665175435e-06,163780.21736733546,3.7511423143009215e-06
151,144643.33159005956,1.8338143553929638e-06,164720.4295924312,3.6312887040011862e-06
152,145421.57103841024,1.725555353395232e-06,165660.64181752695,3.5186774863018514e-06
153,146199.81048676092,1.624717137468229e-06,166600.8540426227,3.413838808085573e-06
154,146978.0499351116,1.5318783088146223e-06,167541.06626771844,3.3170082564774298e-06
155,147756.28938346225,1.4475802413385698e-06,168481.2784928142,3.2280879582823417e-06
156,148534.52883181293,1.3722865799928502e-06,169421.49071790997,3.1466235334460927e-06
157,149312.76828016358,1.3063385502665712e-06,170361.70294300572,3.0718002082379365e-06
158,150091.00772851426,1.2499090528546782e-06,171301.91516810146,3.002460310290606e-06
159,150869.24717686494,1.2029593201915349e-06,172242.1273931972,2.9371429746821703e-06
160,151647.48662521562,1.165202379933745e-06,173182.33961829296,2.8741452771595107e-06
161,152425.7260735663,1.1360776111744841e-06,174122.5518433887,2.8116023017600356e-06
162,153203.96552191695,1.1147402429814697e-06,175062.76406848445,2.7475819956902173e-06
163,153982.2049702676,1.1000687349877316e-06,176002.97629358023,2.6801892262879843e-06
164,154760.44441861828,1.0906916547503956e-06,176943.18851867598,2.607672389265714e-06
165,155538.68386696896,1.085034037319132e-06,177883.40074377172,2.5285253553264103e-06
166,156316.92331531964,1.081381433170475e-06,178823.61296886747,2.4415775720084013e-06
167,157095.16276367032,1.0779581042234845e-06,179763.82519396322,2.3460657907560286e-06
168,157873.402212021,1.0730143060944213e-06,180704.03741905896,2.2416821325736086e-06
169,158651.64166037162,1.0649164770220389e-06,181644.2496441547,2.128594941334447e-06
170,159429.8811087223,1.0522335832942519e-06,182584.4618692505,2.0074409476701585e-06
171,160208.12055707298,1.0338129353239035e-06,183524.67409434624,1.8792894838154331e-06
172,160986.36000542366,1.0088395059770195e-06,184464.88631944198,1.7455816377688732e-06
173,161764.59945377434,9.76874096264628e-07,185405.09854453773,1.6080491068078479e-06
174,162542.83890212502,9.3786747479551e-07,186345.31076963348,1.4686189294080534e-06
175,163321.0783504757,8.92149681041503e-07,187285.52299472922,1.3293111155261497e-06
176,164099.31779882632,8.403958083671118e-07,188225.73521982497,1.19213639723067e-06
177,164877.557247177,7.835715438580309e-07,189165.94744492075,1.0590008939474494e-06
178,165655.79669552768,7.228633333011606e-07,190106.1596700165,9.316235043787617e-07
179,166434.03614387836,6.595991043377733e-07,191046.37189511224,8.114704298459827e-07
180,167212.27559222904,5.951659289072935e-07,191986.584120208,6.997095667089933e-07
181,167990.51504057972,5.309308237221313e-07,192926.79634530374,5.971857583100621e-07
182,168768.7544889304,4.6817013491508034e-07,193867.00857039948,5.044162418339808e-07
183,169546.99393728102,4.080117524820557e-07,194807.22079549523,4.216042083785408e-07
184,170325.2333856317,3.513929161023909e-07,195747.433020591,3.486673208074985e-07
185,171103.47283398238,2.9903478854942507e-07,196687.64524568676,2.8527736115704333e-07
186,171881.71228233306,2.514334615280813e-07,197627.8574707825,2.3090691644935498e-07
187,172659.95173068374,2.088657685284724e-07,198568.06969587825,1.8487912446994685e-07
188,173438.19117903442,1.7140731397028547e-07,199508.281920974,1.4641692182875608e-07
189,174216.4306273851,1.3895954058387362e-07,200448.49414606974,1.1468887715176938e-07
190,174994.67007573572,1.1128245035552535e-07,201388.7063711655,8.884945664999572e-08
191,175772.9095240864,8.802972800446207e-08,202328.91859626127,6.807236601155567e-08
192,176551.14897243708,6.878341807764105e-08,203269.13082135702,5.157636362829413e-08
193,177329.38842078776,5.308588832772507e-08,204209.34304645276,3.864358729701735e-08
194,178107.62786913844,4.046748075265369e-08,205149.5552715485,2.8630943546078162e-08
195,178885.86731748912,3.04689236825502e-08,206089.76749664426,2.097546093609227e-08
196,179664.1067658398,2.2658186639535958e-08,207029.97972174,1.5194709819333747e-08
197,180442.34621419042,1.6641958753696247e-08,207970.19194683575,1.088345876565164e-08
198,181220.5856625411,1.207229776605137e-08,208910.40417193153,7.707698589186541e-09
199,181998.82511089178,8.649226366600617e-09,209850.61639702728,5.3970488837861145e-09


==> data/kaslr-remote1.csv <==
Offset,Value
0,498965.8376963351
1,534351.8512820513
2,538283.8638743456
3,518548.42564102565
4,534003.362244898
5,527688.7058823529
6,511270.8434343434
7,512677.1435897436
8,528820.5076923077
9,527177.6751269036
10,535154.2984293194
11,536587.8860103627
12,501651.3333333333
13,517578.2864583333
14,667198.2433862434
15,527306.2063492064
16,557602.6479591837
17,501376.0578947368
18,509122.9633507853
19,491932.77486910997
20,474285.60103626945
21,516698.8848167539
22,542333.6974358974
23,486108.7947368421
24,499683.51776649745
25,510326.4673366834
26,541772.4789473685
27,534244.5929648242
28,511580.682051282
29,514502.24742268043
30,490575.3089005236
31,487184.19680851063
32,532326.5
33,506645.2239583333
34,535493.7724867725
35,490881.55263157893
36,542482.6615384616
37,491132.55897435895
38,487340.4893617021
39,491826.9739583333
40,502376.62564102566
41,527165.7437185929
42,516447.9896373057
43,531551.6010362695
44,511143.0103092783
45,519683.3469387755
46,499955.4554973822
47,514111.62765957444
48,505899.07692307694
49,501160.54210526316
50,531816.6802030457
51,487998.2380952381
52,518984.9572192513
53,531113.607329843
54,542343.958974359
55,539411.5440414508
56,504973.8489583333
57,527282.1458333334
58,507003.4300518135
59,495871.3608247423
60,534261.3316582915
61,551280.3585858586
62,502422.1060606061
63,518411.07575757575
64,501688.2645502646
65,495679.26737967914
66,503030.79679144383
67,530141.609375
68,484202.33689839573
69,524162.8418367347
70,538058.2628865979
71,486206.86315789475
72,505998.37435897434
73,543397.6288659794
74,487674.7551020408
75,516051.4894736842
76,490110.0152284264
77,545011.441025641
78,523717.8367346939
79,528833.3435897436
80,527394.2893401015
81,520442.3724489796
82,504435.8670212766
83,495150.203125
84,517458.0578947368
85,502006.5647668394
86,502735.39153439156
87,511371.1058201058
88,513648.9744897959
89,517703.08808290155
90,503477.08762886596
91,546473.4924623115
92,495594.5303030303
93,508366.9222797927
94,504298.66842105263
95,543341.4213197969
96,532885.3005181347
97,508474.5606060606
98,521514.8445595855
99,517250.15425531915
100,512535.37435897434
101,537702.9948979592
102,493111.7606382979
103,485516.6439790576
104,467637.3947368421
105,540457.1827411167
106,531301.9692307692
107,541677.6923076923
108,501094.3703703704
109,562010.7208121828
110,533209.0157894737
111,485733.3160621762
112,501356.7329842932
113,494394.3386243386
114,535711.4974093264
115,529426.3244680851
116,517205.29319371725
117,521005.9052631579
118,511159.6145833333
119,548670.8128342245
120,550379.450777202
121,509767.6030927835
122,550961.9595959596
123,512058.5641025641
124,502281.2708333333
125,494980.5340314136
126,541731.3553299493
127,538396.9545454546
128,502359.9591836735
129,511169.310880829
130,521762.4791666667
131,511224.1518324607
132,552685.1435897436
133,520293.1510416667
134,541729.3894736842
135,509372.67015706806
136,531755.0052083334
137,534917.6923076923
138,548211.101010101
139,524374.8860103627
140,526110.7447916666
141,540777.7171717172
142,536271.5384615385
143,523093.310880829
144,479764.6858638743
145,544952.1894736842
146,527949.1275510204
147,523036.6349206349
148,520690.06842105265
149,506606.38341968914
150,476119.03141361254
151,493218.40837696334
152,508282.1518324607
153,516393.9387755102
154,532383.4136125655
155,525158.8571428572
156,522511.04736842104
157,550572.9797979798
158,503899.4064171123
159,544186.6294416244
160,504442.0777202073
161,487804.50785340316
162,574929.9585492228
163,555816.9390862944
164,545118.5025125628
165,517837.8010471204
166,539684.8469387755
167,521898.44102564105
168,534620.6395939087
169,508024.87046632124
170,492967.3670212766
171,520341.88383838383
172,484440.50259067357
173,537305.6947368421
174,534879.203125
175,493499.2731958763
176,505002.296875
177,486306.31746031746
178,553130.311557789
179,558951.6806282722
180,572628.2704081633
181,510068.693877551
182,562017.9278350516
183,542023.1767676767
184,513613.4663212435
185,512248.0680628272
186,500323.5706806283
187,523588.25
188,524994.9896373057
189,533214.8608247422
190,507835.97354497353
191,502926.3350515464
192,445226.9308510638
193,507424.1947368421
194,521023.04210526316
195,553088.4381443299
196,508747.2052631579
197,510120.58461538464
198,539895.7817258884
199,550400.9641025641
200,530566.2947368422
201,533825.8832487309
202,515318.1105263158
203,492726.46276595746
204,515484.0989583333
205,545602.4102564103
206,528609.8556701031
207,546988.8214285715
208,552747.7422680412
209,535901.1473684211
210,522813.3645833333
211,518800.1785714286
212,571915.3769633508
213,556178.9792746115
214,522645.8802083333
215,502633.5129533679
216,492642.3489583333
217,530152.5454545454
218,472217.6031746032
219,515665.4680851064
220,507540.6701030928
221,529243.412371134
222,481992.921875
223,543922.0969387755
224,531237.2552083334
225,531261.6439790576
226,522808.5230769231
227,500592.9693877551
228,527090.7253886011
229,503748.3762886598
230,488742.4948979592
231,533859.803030303
232,491661.75
233,517757.76923076925
234,538304.6974358974
235,536677.3917525773
236,530248.7842105263
237,574725.0154639175
238,545385.5226130653
239,558594.2211055276
240,524632.005050505
241,543117.398989899
242,558363.3575129533
243,504974.3556701031
244,550776.4030612245
245,524324.6958762887
246,528815.3471502591
247,533100.3608247422
248,492952.2328042328
249,507824.9585492228
250,535987.4166666666
251,546933.6887755102
252,510022.12953367876
253,484589.44041450776
254,516739.3160621762
255,519413.6461538462
256,517951.89898989897
257,503707.69430051814
258,508285.1347150259
259,547324.9642857143
260,539705.3775510204
261,495756.0478723404
262,533054.8418367347
263,493019.51851851854
264,514403.35532994923
265,529620.6340206185
266,479303.765625
267,545172.8385416666
268,531462.1989795918
269,527873.2081218275
270,516710.1302083333
271,551105.207253886
272,513567.0205128205
273,529194.6581632653
274,496626.6808510638
275,545851.4060913705
276,510079.2121212121
277,519920.1809045226
278,495794.34375
279,546114.3846153846
280,488276.9214659686
281,518568.5364583333
282,516907.1047120419
283,484292.1058201058
284,527472.1897435897
285,542818.461928934
286,496417.5706806283
287,511684.85863874346
288,547557.025510204
289,450706.9621621622
290,538635.3367346938
291,511154.74736842106
292,534913.5392670158
293,502830.55555555556
294,507075.4393939394
295,523751.1846153846
296,518573.671875
297,530458.8205128205
298,524559.8781725889
299,525419.276923077
300,522110.03553299495
301,555160.6770833334
302,493685.44973544974
303,507354.09523809527
304,537170.9536082475
305,501000.25130890054
306,491880.84126984124
307,543366.6979166666
308,535294.1060606061
309,469138.4574468085
310,509980.7864583333
311,502761.95360824745
312,516717.7368421053
313,517967.3502538071
314,537168.6649746193
315,530263.4974358975
316,493317.5925925926
317,500836.9114583333
318,565673.4611398964
319,524926.4455958549
320,505660.88359788357
321,542900.6875
322,504513.81481481483
323,549838.8134715026
324,489984.9585492228
325,507068.7074468085
326,534251.7591623036
327,532215.5824742268
328,492780.4117647059
329,488030.07368421054
330,553109.835106383
331,515404.7604166667
332,534415.4081632653
333,493825.0732984293
334,494972.47872340423
335,537448.6734693878
336,532433.2383419689
337,529654.3212435233
338,535263.9576719577
339,512748.0785340314
340,540988.4845360825
341,516896.32642487047
342,502174.60103626945
343,507894.79792746116
344,504715.5282051282
345,490670.1875
346,537423.2182741116
347,516182.1313131313
348,518747.4607329843
349,537368.2577319588
350,513043.1052631579
351,492870.88659793814
352,553115.7286432161
353,565031.8888888889
354,514596.84263959393
355,515152.9494949495
356,539086.5421052632
357,498770.3212435233
358,484878.31052631576
359,513427.3538461538
360,534871.2284263959
361,523531.07731958764
362,521583.6701030928
363,538021.7128205128
364,498183.59685863875
365,538370.0304568527
366,505574.77040816325
367,517190.4797979798
368,506533.6871794872
369,501757.1597938144
370,518890.4871794872
371,485902.4789473684
372,536622.9797979798
373,527141.78125
374,484721.170212766
375,478763.4188481675
376,483626.31746031746
377,539598.1326530612
378,489913.6
379,530920.0812182741
380,508031.8062827225
381,531418.2653061225
382,505739.5487179487
383,519865.50785340316
384,501386.89304812835
385,519861.67379679147
386,540418.1632653062
387,516784.23711340205
388,530375.2263157895
389,529840.5989847715
390,506928.8195876289
391,480676.6736842105
392,517250.3692307692
393,537545.609375
394,491066.9057591623
395,539031.9585492228
396,516937.06315789477
397,512054.8385416667
398,504310.1288659794
399,555076.688442211
400,528489.9894736842
401,485641.30481283425
402,505534.0942408377
403,528699.775510204
404,515011.8481675393
405,558158.1464646464
406,509443.7180851064
407,522311.22279792745
408,538700.5824742268
409,504970.85185185185
410,559204.2020725389
411,538163.1088082902
412,501967.9680851064
413,507518.3597883598
414,481956.1761658031
415,572251.1573604061
416,550392.8031088082
417,489944.9894179894
418,508363.24210526317
419,499526.4074074074
420,514079.5287958115
421,518430.3937823834
422,530069.8686868687
423,517279.11855670105
424,534045.0773195876
425,507106.3969849246
426,518216.83157894737
427,531486.7421052632
428,530570.4041450777
429,488138.1237113402
430,474207.2380952381
431,525618.7564766839
432,510057.421875
433,542543.1340206185
434,520855.4742268041
435,552629.959390863
436,519855.9641025641
437,504900.9896907217
438,539161.1354166666
439,523163.57368421054
440,509100.7525252525
441,541920.0476190476
442,501842.3645833333
443,536570.4973821989
444,534906.724489796
445,577867.3618090452
446,508520.99481865286
447,502960.2886597938
448,546433.9547738694
449,523907.9479166667
450,545411.7512690355
451,497547.0
452,512273.2994652406
453,541720.5
454,499456.1897435897
455,521496.324742268
456,549155.7575757576
457,516411.6497461929
458,521625.3711340206
459,488038.1979166667
460,532753.2113402062
461,538526.4090909091
462,524178.20725388604
463,521940.1518324607
464,494247.63350785343
465,467215.7860962567
466,512818.5051546392
467,523405.58031088085
468,490046.26424870465
469,546027.2383419689
470,498191.7112299465
471,537522.8333333334
472,526024.4921465969
473,472387.8205128205
474,536190.958974359
475,518518.89795918367
476,525820.7135678392
477,477804.1473684211
478,519666.04663212434
479,532380.7724867725
480,546361.7305699482
481,486843.7382198953
482,517358.1145833333
483,545079.4213197969
484,543510.9583333334
485,537684.4540816327
486,533602.3556701031
487,531000.515625
488,505550.9591836735
489,483426.5052631579
490,521493.3229166667
491,483950.0729166667
492,500626.3989361702
493,474641.9301075269
494,518718.8358974359
495,514691.50259067357
496,537360.0153846154
497,514110.3846153846
498,581557.9187817259
499,535405.391959799
500,503452.5661375661
501,475343.4666666667
502,517786.0257731959
503,475652.5816326531
504,525768.025510204
505,525558.6822916666
506,493050.30102040817
507,511647.0319148936
508,466097.6073298429
509,490821.9267015707
510,471893.86631016043
511,559351.8737373737


==> data/kaslr_remote_hist.csv <==
,Correct,Incorrect
0,532898.0,362133
1,587579.0,301763
2,846320.0,903139
3,980381.0,1036759
4,954191.0,308943
5,782714.0,325969
6,568644.0,744305
7,559949.0,713086
8,554186.0,273547
9,511611.0,642458
10,672657.0,716911
11,580227.0,580654
12,601143.0,467358
13,540923.0,421085
14,480625.0,284133
15,925894.0,669390
16,529327.0,315963
17,739117.0,270154
18,560610.0,655271
19,485205.0,251371
20,738431.0,280404
21,880385.0,285047
22,949743.0,327809
23,442686.0,371804
24,984866.0,438674
25,543676.0,773830
26,303776.0,681333
27,783467.0,479081
28,467196.0,383753
29,510816.0,532627
30,549820.0,711004
31,1110428.0,198396
32,531928.0,688933
33,621776.0,536160
34,1183475.0,465441
35,477566.0,596202
36,485670.0,743893
37,577400.0,804442
38,593908.0,293407
39,574652.0,754983
40,372038.0,322192
41,1134080.0,338317
42,286902.0,256607
43,476303.0,400385
44,938022.0,315196
45,511887.0,362070
46,628027.0,329302
47,455495.0,353216
48,770845.0,741785
49,970616.0,334887
50,557083.0,727840
51,467641.0,307107
52,462004.0,446037
53,526991.0,471807
54,560185.0,239604
55,1240727.0,277300
56,651023.0,651866
57,1034346.0,466381
58,508650.0,417292
59,1110811.0,351984
60,488338.0,284304
61,459585.0,347167
62,744841.0,952758
63,949049.0,913717
64,459779.0,386671
65,674458.0,339980
66,835541.0,642603
67,491616.0,338491
68,700705.0,894341
69,542187.0,932889
70,549846.0,732912
71,600242.0,278389
72,1195354.0,824132
73,503526.0,792426
74,699143.0,223853
75,532303.0,645214
76,502733.0,344564
77,1085313.0,423002
78,548492.0,765234
79,566254.0,1006671
80,531269.0,769972
81,405624.0,384144
82,396182.0,185023
83,533380.0,639959
84,870239.0,842538
85,472912.0,312491
86,470698.0,547603
87,422413.0,377360
88,527943.0,359963
89,626631.0,611330
90,907142.0,335098
91,581722.0,842492
92,458207.0,394594
93,430710.0,401997
94,475261.0,368365
95,715783.0,355544
96,671161.0,293948
97,738232.0,783874
98,530330.0,705881
99,497058.0,323635
100,1202964.0,384342
101,476239.0,335149
102,484105.0,731428
103,476256.0,439336
104,1021912.0,424351
105,501517.0,330418
106,908454.0,197287
107,889618.0,333300
108,510476.0,914359
109,910530.0,685764
110,967867.0,612338
111,1046417.0,558995
112,538004.0,193351
113,715166.0,813778
114,447179.0,608147
115,483142.0,466772
116,590580.0,305335
117,440904.0,271952
118,396827.0,343963
119,542890.0,381905
120,496220.0,266128
121,545949.0,498649
122,877122.0,737083
123,692052.0,266319
124,603198.0,643865
125,446151.0,652697
126,719344.0,1025429
127,1048955.0,247460
128,497896.0,328656
129,1049495.0,334433
130,866846.0,713765
131,854191.0,979522
132,1040570.0,348209
133,452948.0,756212
134,663718.0,705972
135,885553.0,477914
136,612358.0,339302
137,522657.0,984278
138,1110952.0,397318
139,820621.0,745311
140,943576.0,326624
141,1080154.0,407304
142,392214.0,418199
143,898438.0,805826
144,525956.0,378799
145,609283.0,229200
146,587511.0,942845
147,496099.0,402999
148,672515.0,831972
149,507781.0,353519
150,1089919.0,715833
151,1023508.0,338283
152,925370.0,956611
153,315614.0,296484
154,554341.0,782342
155,721997.0,369093
156,521485.0,284155
157,971663.0,375018
158,1115384.0,851181
159,469666.0,355622
160,1160868.0,314376
161,475349.0,392097
162,397475.0,1023618
163,465256.0,257555
164,447990.0,387459
165,1034459.0,455651
166,944371.0,280332
167,496675.0,265480
168,397970.0,702928
169,505495.0,795937
170,618665.0,383380
171,1240002.0,372334
172,569139.0,419940
173,523779.0,961051
174,489839.0,785564
175,710177.0,861824
176,483423.0,410257
177,647445.0,380286
178,544195.0,991689
179,448797.0,283103
180,936327.0,714497
181,475711.0,404382
182,541700.0,963819
183,947841.0,706888
184,1207667.0,393025
185,570366.0,460965
186,543424.0,548564
187,620470.0,870704
188,513532.0,863059
189,,496736
190,,277106
191,,139805


==> data/kaslr_remote_hist_kde.csv <==
,CorrectX,CorrectY,IncorrectX,IncorrectY
0,44275.63759366557,5.561820603481995e-10,1313.6199309877557,1.601606773597071e-08
1,51507.18394950812,7.35452001766983e-10,8259.99129275122,1.950141768697127e-08
2,58738.73030535068,9.653765505992448e-10,15206.362654514684,2.363354990281806e-08
3,65970.27666119323,1.2579661514307858e-09,22152.734016278147,2.850926626587228e-08
4,73201.82301703579,1.6274158815122675e-09,29099.105378041597,3.423564909852186e-08
5,80433.36937287834,2.090336820724903e-09,36045.476739805075,4.093046787089042e-08
6,87664.91572872091,2.665976780423466e-09,42991.848101568525,4.8722476855380004e-08
7,94896.46208456346,3.376423737139581e-09,49938.219463331974,5.775157222893488e-08
8,102128.00844040602,4.246786298089284e-09,56884.59082509545,6.81687722410703e-08
9,109359.55479624857,5.30534742820205e-09,63830.9621868589,8.013597917811157e-08
10,116591.10115209113,6.5836905883759735e-09,70777.33354862235,9.382547732493181e-08
11,123822.64750793368,8.116801389702781e-09,77723.70491038583,1.0941911741813653e-07
12,131054.19386377625,9.943152773064227e-09,84670.07627214928,1.2710713574978829e-07
13,138285.7402196188,1.2104787367279809e-08,91616.44763391273,1.470865557311763e-07
14,145517.28657546136,1.4647416711997367e-08,98562.8189956762,1.695591219991323e-07
15,152748.8329313039,1.762056296119892e-08,105509.19035743966,1.9472872265545317e-07
16,159980.37928714647,2.10777738852005e-08,112455.56171920313,2.227982645024426e-07
17,167211.92564298902,2.5076945734546548e-08,119401.93308096658,2.5396597955681973e-07
18,174443.47199883158,2.9680790029512532e-08,126348.30444273003,2.884211588620921e-07
19,181675.01835467413,3.4957478806277276e-08,133294.6758044935,3.263393315795739e-07
20,188906.5647105167,4.098149757265239e-08,140241.04716625696,3.678769331112158e-07
21,196138.11106635924,4.7834725647867575e-08,147187.41852802044,4.131655348452127e-07
22,203369.6574222018,5.560774936979239e-08,154133.7898897839,4.623057389298994e-07
23,210601.20377804435,6.440139485677864e-08,161080.16125154734,5.153608728715224e-07
24,217832.75013388693,7.432844400086485e-08,168026.5326133108,5.723506490586845e-07
25,225064.2964897295,8.551547095827163e-08,174972.9039750743,6.332449817092952e-07
26,232295.84284557204,9.810470783841788e-08,181919.27533683775,6.979581763175765e-07
27,239527.3892014146,1.1225581922764592e-07,188865.6466986012,7.66343722610289e-07
28,246758.93555725715,1.2814743761622887e-07,195812.01806036464,8.381899296530003e-07
29,253990.4819130997,1.4597828796993234e-07,202758.3894221281,9.132166397457966e-07
30,261222.02826894226,1.659677119575242e-07,209704.76078389154,9.910732452100396e-07
31,268453.5746247848,1.8835539302901225e-07,216651.13214565505,1.071338208709113e-06
32,275685.12098062737,2.134000847402567e-07,223597.5035074185,1.1535202535575818e-06
33,282916.6673364699,2.413771581569105e-07,230543.87486918195,1.2370613463403126e-06
34,290148.2136923125,2.7257481101268256e-07,237490.2462309454,1.3213415414453587e-06
35,297379.76004815503,3.072888220165828e-07,244436.61759270885,1.4056856976866435e-06
36,304611.3064039976,3.4581578796475234e-07,251382.98895447236,1.4893720133537674e-06
37,311842.85275984014,3.8844484789585647e-07,258329.3603162358,1.5716422603816488e-06
38,319074.3991156827,4.35447975307909e-07,265275.73167799925,1.651713533660458e-06
39,326305.94547152525,4.870690034211862e-07,272222.1030397627,1.7287912706156322e-06
40,333537.4918273678,5.435116358216086e-07,279168.47440152615,1.8020832417817788e-06
41,340769.03818321036,6.049267810888491e-07,286114.8457632896,1.8708141676398967e-06
42,348000.5845390529,6.713996302772512e-07,293061.2171250531,1.9342405826049332e-06
43,355232.13089489547,7.429369652291002e-07,300007.58848681656,1.991665545420553e-06
44,362463.677250738,8.194552385776036e-07,306953.95984858,2.0424527875109784e-06
45,369695.2236065806,9.007699982385378e-07,313900.33121034346,2.0860398976688115e-06
46,376926.76996242313,9.86587236198813e-07,320846.7025721069,2.121950162851372e-06
47,384158.3163182657,1.0764972205176532e-06,327793.0739338704,2.149802720253722e-06
48,391389.8626741083,1.1699713190106737e-06,334739.44529563386,2.1693207240842014e-06
49,398621.40902995085,1.2663622429922698e-06,341685.8166573973,2.1803372899030504e-06
50,405852.9553857934,1.364908031324305e-06,348632.18801916076,2.182799047820026e-06
51,413084.50174163596,1.464739962245258e-06,355578.5593809242,2.1767672106879457e-06
52,420316.0480974785,1.5648944281306372e-06,362524.9307426877,2.1624161417583167e-06
53,427547.5944533211,1.6643286430829088e-06,369471.30210445117,2.1400294849582006e-06
54,434779.1408091636,1.7619398829035974e-06,376417.6734662146,2.1099939968081935e-06
55,442010.6871650062,1.8565877901934855e-06,383364.04482797807,2.072791288911339e-06
56,449242.23352084873,1.9471191229828408e-06,390310.4161897415,2.028987751017654e-06
57,456473.7798766913,2.0323941920733542e-06,397256.787551505,1.9792229744137677e-06
58,463705.32623253384,2.111314128011228e-06,404203.1589132685,1.9241970318386156e-06
59,470936.8725883764,2.1828480497865643e-06,411149.5302750319,1.8646569919701277e-06
60,478168.41894421895,2.246059178645241e-06,418095.9016367954,1.8013830531825535e-06
61,485399.9653000615,2.3001289543474648e-06,425042.2729985588,1.7351746729287961e-06
62,492631.51165590406,2.34437826803189e-06,431988.6443603223,1.6668370467058025e-06
63,499863.0580117466,2.3782850234114515e-06,438935.0157220857,1.597168255760297e-06
64,507094.60436758917,2.401497371979957e-06,445881.3870838492,1.526947357721813e-06
65,514326.1507234317,2.413842131941117e-06,452827.75844561274,1.4569236418824185e-06
66,521557.6970792743,2.415328086823312e-06,459774.1298073762,1.3878072138110153e-06
67,528789.2434351168,2.4061440592804636e-06,466720.50116913964,1.3202610153967975e-06
68,536020.7897909593,2.38665185892041e-06,473666.8725309031,1.2548943291441895e-06
69,543252.336146802,2.3573744006545027e-06,480613.24389266653,1.192257762183154e-06
70,550483.8825026446,2.318979473024146e-06,487559.61525443,1.1328396581766282e-06
71,557715.428858487,2.2722597961689192e-06,494505.98661619343,1.0770638457352033e-06
72,564946.9752143295,2.2181101397948833e-06,501452.3579779569,1.0252886011405833e-06
73,572178.5215701722,2.157502367491013e-06,508398.72933972033,9.778066816001766e-07
74,579410.0679260148,2.0914593315808047e-06,515345.1007014838,9.348462728227363e-07
75,586641.6142818574,2.021028560759373e-06,522291.47206324723,8.965726908610822e-07
76,593873.1606376998,1.9472566612404593e-06,529237.8434250108,8.630906819768029e-07
77,601104.7069935424,1.8711652929345135e-06,536184.2147867742,8.344471745410591e-07
78,608336.253349385,1.7937294887899166e-06,543130.5861485377,8.10634352338499e-07
79,615567.7997052276,1.715858962725562e-06,550076.9575103011,7.915929376794933e-07
80,622799.34606107,1.6383829055780504e-06,557023.3288720646,7.772155940748455e-07
81,630030.8924169126,1.5620386060645256e-06,563969.700233828,7.673503806089831e-07
82,637262.4387727552,1.4874640623844202e-06,570916.0715955915,7.61804212420602e-07
83,644493.9851285978,1.4151945774741484e-06,577862.442957355,7.603463028748195e-07
84,651725.5314844402,1.3456631647542954e-06,584808.8143191184,7.627115822510857e-07
85,658957.0778402828,1.2792044387478534e-06,591755.1856808818,7.68604104379613e-07
86,666188.6241961254,1.216061532776808e-06,598701.5570426453,7.777004660618919e-07
87,673420.170551968,1.1563954796348949e-06,605647.9284044089,7.896532738429413e-07
88,680651.7169078104,1.1002964149934483e-06,612594.2997661723,8.040946984016477e-07
89,687883.263263653,1.0477959201495167e-06,619540.6711279358,8.206401582351786e-07
90,695114.8096194956,9.988798117663702e-07,626487.0424896992,8.388921713021515e-07
91,702346.3559753383,9.535007109807813e-07,633433.4138514627,8.584444058758359e-07
92,709577.9023311806,9.115897804708103e-07,640379.7852132261,8.788859502445136e-07
93,716809.4486870233,8.730671020323087e-07,647326.1565749896,8.998058054968419e-07
94,724040.9950428659,8.378502737723721e-07,654272.527936753,9.207975870979052e-07
95,731272.5413987085,8.058609289794214e-07,661218.8992985165,9.414644001925973e-07
96,738504.0877545511,7.770290111272853e-07,668165.2706602799,9.614238316919848e-07
97,745735.6341103935,7.512947740362036e-07,675111.6420220434,9.80312980518515e-07
98,752967.1804662361,7.28608605755148e-07,682058.0133838069,9.977934273419855e-07
99,760198.7268220787,7.08928892551713e-07,689004.3847455704,1.013556028196322e-06
100,767430.2731779213,6.922182396727062e-07,695950.7561073338,1.0273254039182003e-06
101,774661.8195337637,6.784384436265168e-07,702897.1274690973,1.0388639905943215e-06
102,781893.3658896063,6.675446634028224e-07,709843.4988308607,1.0479755160476247e-06
103,789124.9122454489,6.594792635922913e-07,716789.8701926242,1.0545077743454173e-06
104,796356.4586012915,6.541658006739205e-07,723736.2415543876,1.058354584428622e-06
105,803588.0049571339,6.515035961739961e-07,730682.6129161511,1.0594568398101468e-06
106,810819.5513129765,6.513632896799573e-07,737628.9842779145,1.0578025829688726e-06
107,818051.0976688191,6.535836946325786e-07,744575.355639678,1.0534260692547066e-06
108,825282.6440246617,6.579701950637051e-07,751521.7270014415,1.0464058191794423e-06
109,832514.1903805041,6.642948271539618e-07,758468.098363205,1.0368616930602247e-06
110,839745.7367363467,6.722980910217744e-07,765414.4697249684,1.024951056215351e-06
111,846977.2830921893,6.816924408019845e-07,772360.8410867319,1.0108641344846086e-06
112,854208.829448032,6.921673097648955e-07,779307.2124484953,9.94818687182655e-07
113,861440.3758038743,7.03395446341617e-07,786253.5838102588,9.77054146452726e-07
114,868671.922159717,7.150402701122114e-07,793199.9551720222,9.578253875375098e-07
115,875903.4685155596,7.267639068933129e-07,800146.3265337857,9.373963033341637e-07
116,883135.0148714022,7.382355309354329e-07,807092.6978955491,9.16033358793517e-07
117,890366.5612272446,7.491396308685971e-07,814039.0692573126,8.939992966841455e-07
118,897598.1075830872,7.591838244382416e-07,820985.440619076,8.715471566975772e-07
119,904829.6539389298,7.681058743562268e-07,827931.8119808396,8.489147557497841e-07
120,912061.2002947724,7.756796019962379e-07,834878.183342603,8.263197596585897e-07
121,919292.7466506148,7.817194546418842e-07,841824.5547043665,8.039554561601734e-07
122,926524.2930064574,7.860835523158518e-07,848770.9260661299,7.819873173906498e-07
123,933755.8393623,7.886751180889301e-07,855717.2974278934,7.60550417267995e-07
124,940987.3857181426,7.894422770034067e-07,862663.6687896568,7.397477462517607e-07
125,948218.932073985,7.883762889610694e-07,869610.0401514203,7.196494431398279e-07
126,955450.4784298276,7.855083557599406e-07,876556.4115131837,7.002929411407232e-07
127,962682.0247856702,7.809052078214116e-07,883502.7828749472,6.816840035945106e-07
128,969913.5711415128,7.7466372845385e-07,890449.1542367106,6.637986035247727e-07
129,977145.1174973554,7.669049099310041e-07,897395.5255984742,6.465855808318368e-07
130,984376.6638531978,7.57767454368721e-07,904341.8969602376,6.299699916035559e-07
131,991608.2102090404,7.474013326245531e-07,911288.2683220011,6.138570460578588e-07
132,998839.756564883,7.35961596682705e-07,918234.6396837645,5.981365155016844e-07
133,1006071.3029207257,7.236027068731811e-07,925181.011045528,5.826874749699002e-07
134,1013302.849276568,7.104735875519019e-07,932127.3824072914,5.673832375528647e-07
135,1020534.3956324107,6.967135671801352e-07,939073.7537690549,5.520963295157262e-07
136,1027765.9419882533,6.824492953592321e-07,946020.1251308183,5.367033527976272e-07
137,1034997.4883440959,6.677926648746166e-07,952966.4964925818,5.210895838802985e-07
138,1042229.0346999383,6.528397057005325e-07,959912.8678543452,5.051531656726831e-07
139,1049460.5810557809,6.376703643223806e-07,966859.2392161087,4.888087620658308e-07
140,1056692.1274116235,6.223490390231568e-07,973805.6105778721,4.7199056297920117e-07
141,1063923.673767466,6.069257123422284e-07,980751.9819396356,4.5465455055074437e-07
142,1071155.2201233085,5.914375069785552e-07,987698.353301399,4.367799638272906e-07
143,1078386.766479151,5.75910490982976e-07,994644.7246631625,4.183699288333197e-07
144,1085618.3128349937,5.60361570990231e-07,1001591.0960249259,3.9945125197046146e-07
145,1092849.8591908363,5.448003362691442e-07,1008537.4673866896,3.8007340592605493e-07
146,1100081.405546679,5.292307485029128e-07,1015483.8387484531,3.6030676719473663e-07
147,1107312.9519025213,5.136526089273998e-07,1022430.2101102165,3.402401915289259e-07
148,1114544.498258364,4.980627720559086e-07,1029376.58147198,3.199780368467204e-07
149,1121776.0446142065,4.824561101687931e-07,1036322.9528337434,2.9963676126059604e-07
150,1129007.5909700491,4.668262619829338e-07,1043269.3241955069,2.793412361427481e-07
151,1136239.1373258915,4.5116622010590695e-07,1050215.6955572702,2.592209200288087e-07
152,1143470.6836817341,4.3546882359703624e-07,1057162.0669190339,2.394060385435221e-07
153,1150702.2300375768,4.1972722377437086e-07,1064108.438280797,2.200239086220512e-07
154,1157933.7763934194,4.0393538388471033e-07,1071054.8096425608,2.0119553264119973e-07
155,1165165.3227492617,3.8808865784609775e-07,1078001.181004324,1.8303257049883088e-07
156,1172396.8691051044,3.721844721425375e-07,1084947.5523660877,1.6563477625266818e-07
157,1179628.415460947,3.5622311073481517e-07,1091893.923727851,1.4908796188033924e-07
158,1186859.9618167896,3.402085783801731e-07,1098840.2950896146,1.3346252536409339e-07
159,1194091.508172632,3.24149495769903e-07,1105786.6664513778,1.1881255495411552e-07
160,1201323.0545284746,3.0805996278705056e-07,1112733.0378131415,1.0517549736813581e-07
161,1208554.6008843172,2.9196031577200664e-07,1119679.4091749047,9.257235594461955e-08
162,1215786.1472401598,2.758777020474316e-07,1126625.7805366684,8.100836628499192e-08
163,1223017.6935960024,2.5984640037257375e-07,1133572.1518984316,7.047408236004667e-08
164,1230249.2399518448,2.439078289415736e-07,1140518.5232601953,6.094679581579414e-08
165,1237480.7863076874,2.2811020175828508e-07,1147464.8946219585,5.239220542538609e-08
166,1244712.33266353,2.125078178843408e-07,1154411.2659837222,4.476625217128802e-08
167,1251943.8790193726,1.9715999396522515e-07,1161357.6373454859,3.801703795380088e-08
168,1259175.425375215,1.8212967623944138e-07,1168304.008707249,3.2086751870414105e-08
169,1266406.9717310576,1.6748179165807088e-07,1175250.3800690128,2.6913536721748992e-08
170,1273638.5180869002,1.532814168072293e-07,1182196.751430776,2.2433239118758433e-08
171,1280870.0644427428,1.3959185651767255e-07,1189143.1227925397,1.858099851037668e-08
172,1288101.6107985852,1.2647273042681405e-07,1196089.4941543029,1.5292642862945634e-08
173,1295333.1571544278,1.1397816502438695e-07,1203035.8655160666,1.2505870912145427e-08
174,1302564.7035102705,1.021551811831013e-07,1209982.2368778298,1.016121228662771e-08
175,1309796.249866113,9.104235372408197e-08,1216928.6082395934,8.202766907013017e-09
176,1317027.7962219554,8.066880150756187e-08,1223874.9796013567,6.578733568527154e-09
177,1324259.342577798,7.105354547787373e-08,1230821.3509631203,5.241744332476794e-09
178,1331490.8889336407,6.220524976299739e-08,1237767.7223248836,4.149026222840787e-09
179,1338722.4352894833,5.4122339035751373e-08,1244714.0936866472,3.262414804737348e-09
180,1345953.9816453257,4.679346541443621e-08,1251660.4650484105,2.5482456588380295e-09
181,1353185.5280011683,4.019828145523601e-08,1258606.8364101741,1.97714977510108e-09
182,1360417.074357011,3.430846314279725e-08,1265553.2077719374,1.5237777285422639e-09
183,1367648.6207128535,2.9088918695562152e-08,1272499.579133701,1.1664754463763011e-09
184,1374880.1670686959,2.449911555023435e-08,1279445.9504954643,8.869317054243176e-10
185,1382111.7134245385,2.0494458800544674e-08,,
186,1389343.259780381,1.702765907395594e-08,,
187,1396574.8061362237,1.405003556223917e-08,,
188,1403806.352492066,1.1512709785231318e-08,,
189,1411037.8988479087,9.367656736990008e-09,,
190,1418269.4452037513,7.568591461113207e-09,,
191,1425500.991559594,6.071680055763145e-09,,
192,1432732.5379154366,4.836073998167114e-09,,
193,1439964.084271279,3.824275056476261e-09,,
194,1447195.6306271215,3.002344656562779e-09,,
195,1454427.1769829642,2.339976293957474e-09,,
196,1461658.7233388068,1.8104524739717016e-09,,
197,1468890.2696946491,1.3905088889222542e-09,,
198,1476121.8160504918,1.0601283444917593e-09,,
199,1483353.3624063344,8.022856191810044e-10,,


==> data/local_ampl1_1000_cow.csv <==
64352
136408
113368
96827
105682
139154
131747
104664
124496
105618
95983
113694
96704
91756
90680
125205
143526
96939
139809
112089
147395
137145
140902
169873
135444
127491
123367
133602
120216
140051
148484
79259
96966
157336
139833
93910
144905
124712
121844
120806
120551
103156
105608
106138
104919
115263
124444
85846
104744
92966
141550
129745
134683
109687
105222
153985
96918
144543
121695
140484
109966
113455
79515
80947
133301
114476
131904
156062
75497
145981
108553
105391
131512
109470
130052
142218
93392
116133
121310
118951
96760
121430
137257
135326
117001
149264
133631
85625
118578
141519
148468
141139
124339
108353
147270
122843
104325
113843
82065
117283
78557
155234
146195
109783
128438
151832
93755
120959
152851
127322
149636
113441
132903
79812
146163
96948
126086
140769
135969
118706
96338
140678
96970
89994
113368
145271
164828
98324
94053
98255
123492
141111
102442
128392
139660
102540
110285
96919
115454
96949
123666
112109
85020
111550
128291
80431
74485
118503
129792
135709
153487
96936
114555
180946
177498
137849
181012
146737
107871
111579
134827
114353
161673
90917
87270
181325
109689
103615
120052
133293
90055
130798
112335
98164
181003
92084
83185
131115
180926
121194
71070
115577
139141
121658
92056
112012
93674
124738
168974
139183
132551
151751
133811
149459
106759
145470
133376
130246
133232
180856
102013
180956
163554
134606
150347
152902
149903
162980
151090
124778
114229
175982
131519
176123
130864
95054
152123
124659
117852
124131
142890
143169
124933
150121
96921
182405
123795
134623
104754
133478
156316
155895
116496
113873
116280
94706
97528
146084
135375
139202
145041
137125
102549
146846
128176
96901
124942
145973
116417
129624
96756
92490
158317
137203
77409
148559
71844
73295
180682
67401
119878
98636
137176
128661
145856
77516
102219
139799
140224
81454
134850
138360
113040
112123
152624
140984
145909
107736
180914
129591
105809
181541
113548
143611
144894
97138
131909
138039
169783
102045
174462
180939
110685
175935
75192
106526
134662
136626
138457
118580
147260
119701
108451
138522
147587
107676
122667
137303
110029
136813
115954
124757
81282
85396
151011
123850
128326
146408
120172
181452
101307
121366
111073
104547
133356
147244
89717
145079
162360
149774
98935
108360
130791
184236
140429
133183
132199
137102
96942
131471
144624
119508
136869
139571
87627
109912
148617
175880
127779
175939
87850
145911
110880
139708
87551
138112
121697
132700
122415
109059
188564
97008
80255
132215
89303
87238
105020
175902
128078
107529
129366
105033
104351
119108
84107
105878
123996
123034
96946
130861
69467
106935
72483
96904
136773
139786
94410
105494
84279
180970
175959
86464
135482
139816
137936
151517
105677
109004
119918
141557
128204
145935
96942
121320
135941
116223
156051
144680
123983
160973
145915
110122
108424
96949
129574
158899
132353
140197
103403
125201
114646
149670
140980
112926
137905
113560
138381
142674
141648
141430
140265
86481
86075
96965
138170
114015
123714
108447
160798
135985
124458
100172
101610
104551
168525
108594
107096
143491
87015
136004
115983
144740
138359
177368
133982
80188
130772
142722
128460
132930
175873
138127
108051
121338
144723
114757
114317
108528
138305
102889
138419
86510
96921
148599
121759
82718
114747
176014
181018
148136
124284
148614
84421
147110
151621
137313
104445
100123
117577
144884
96959
139917
175954
136128
86981
145070
175946
142927
120983
116856
129115
83517
86569
98401
117267
114817
122736
137210
103201
125100
180935
145913
127684
96984
106007
102969
143012
136190
118387
145732
121698
122444
108361
110117
145843
120566
115602
127130
91291
138179
112065
87874
83393
127840
107060
92051
103480
100999
97699
140914
108278
130946
135843
96873
96960
85821
107076
96878
145862
73962
139326
150011
99550
144910
83598
159170
70179
120181
81755
126534
153570
120603
121643
103370
89763
117069
136594
132411
140671
119834
125849
132301
109688
147065
114624
120998
108748
93968
112131
110406
146121
104168
105259
110411
153011
136609
145518
147810
144857
79876
101666
86754
142231
110930
123616
123366
137305
113768
122563
173465
129554
189986
120958
159857
141289
151389
109471
122583
100082
181016
117016
67497
137450
138352
137142
98663
155609
138482
78244
121389
121186
134679
135024
146609
106279
134410
103585
109454
135874
141042
77618
134665
181136
143621
121193
126012
115872
121896
161702
170439
131056
112704
111495
109669
96635
97172
91413
104833
96711
116891
138487
181010
139919
87269
76995
94715
112683
142422
104556
115414
137333
107436
112198
103903
122428
140733
96934
130357
150701
122846
112633
93332
118237
150775
141893
109574
148668
160968
136254
121422
88255
140409
108220
125095
130993
119024
105152
144793
133731
145437
137307
124132
132322
96120
103723
175955
89711
118397
85918
119544
117466
144894
151477
101402
158103
99363
175969
180904
123199
123359
122275
122094
150298
150330
72733
73079
84921
117718
105013
123051
106427
127234
90337
145624
92682
116569
93381
84693
154115
116271
147619
119355
116744
153220
141691
123367
139842
110454
117126
113272
156112
83088
135921
144789
133783
142630
78974
139669
96940
134831
109486
149999
138590
121713
143404
136404
156566
72744
128462
105155
81061
73729
70756
150987
83554
142138
160901
97959
116468
91358
89420
115993
90653
69008
119584
118364
87376
130354
147308
114767
145904
138492
101543
160911
110768
154213
86688
143717
92313
85334
108389
155941
103883
104548
132191
134272
116159
80727
108119
138538
84586
117102
96954
92971
115862
115862
143529
136141
147795
114651
147214
104097
116154
95016
70810
123184
84959
134592
89075
119894
148429
161036
162265
132330
127858
81734
132954
138728
168410
110015
109628
84547
144575
108370
118435
139825
137297
84805
117742
129632
107193
127310
101419
109665
137232
119516
149951
124487
139645
110894
90921
147271
114733
138320
86403
107593
68720
145534
87485
89013
147846
135949
131174
84857
132894
139849
111990
137093
128632
112075
101852
109819
114620
112316
102385
76804
126389
80248
76627
135123
83571
109907
105223
88760
144643
145251
180978
122835
103545
97238
144658
122471
68498
132245
109355
118366
133407
128379
139688
130876
126570
105667
70618
140447
112087
119037
114733
75092
97074
85849
137287
119961
67614
136333
142146
148436
109023
99613
132236
124867
132261
181005
167429
136481
177340
77734
148402
108306
138558
134654
100151
100085
100671
147162
115664
130547
187599
184257
188682
96739


==> data/local_ampl1_1000_nocow.csv <==
128892
137763
127833
103318
134031
156854
142553
96746
106626
136058
134765
134282
142928
105681
141748
172118
117585
137807
98324
158859
104518
146874
96779
132632
79401
107371
144766
97264
114297
137690
104664
139731
136977
170900
97129
100811
137032
69365
96975
118300
112225
128290
122116
150350
69495
116629
156240
132172
93743
84257
82896
111480
143384
153060
122383
111190
151050
113000
110374
140139
145517
115861
112197
96899
99721
129598
144725
131944
154683
102361
100082
130950
78603
128540
145318
119797
140892
112219
112057
145919
143948
133503
145922
143878
78276
111698
99579
109587
181023
132334
145854
102344
122439
132296
112217
147011
127126
136625
113806
103425
162527
145647
60445
149628
133513
115751
142947
101262
145970
122263
78256
139466
101416
124134
72243
85783
135574
72995
116628
175923
96925
149576
141449
89671
117188
96872
85273
112175
94224
147573
105722
189894
119922
139109
88818
87263
124661
132135
108168
136717
90133
127785
65789
180988
92195
134501
100780
84051
176029
157309
118146
90702
56605
66141
69757
80770
78685
83426
138758
62064
66723
137562
65665
81106
159007
180951
156098
71286
150172
96804
157255
180973
65197
90236
143698
92739
103423
86450
93246
101459
96959
78927
84058
116461
141314
104469
68015
140611
83244
130831
145929
134888
90990
123895
113363
175974
127365
98435
175896
119679
77871
164709
112082
112151
123414
92108
104638
86199
99061
144765
126329
98586
129395
154903
77550
141019
111399
93998
147652
117203
96927
97104
129615
109074
138305
117158
167997
132906
117062
114048
174994
175976
130927
110893
137278
115036
96887
97050
119273
94676
89992
93490
98393
143325
140723
175905
130195
158890
91262
95679
131545
81944
102154
93947
104170
98470
82480
152439
137868
64582
106861
63707
102828
133153
142105
109072
108330
137881
97133
109650
106375
97368
132064
105045
108643
108293
131709
108414
102481
95060
95362
100132
70170
125935
176044
147338
135628
87474
73288
97149
135964
130872
159851
176000
110725
83146
148930
100935
145898
145798
110235
138584
125252
98822
137195
106504
158388
138436
153431
127940
103727
149210
134628
73393
130221
153277
142484
109651
138676
130460
108880
149597
177549
96488
99582
123523
155958
76818
158229
90288
161637
102487
149928
97047
131286
103451
81155
101817
100886
108706
118807
149734
137320
99595
133614
138780
117318
117744
104606
136317
112662
97967
103598
97095
99788
147613
80837
117846
96878
128966
127560
130099
151319
127897
129645
98789
128899
88017
70244
180937
93881
107170
111241
147207
61116
89764
104602
95993
98386
103337
92322
107717
118967
116573
72557
107091
128650
103493
96917
105891
97014
96864
124893
139176
115536
102379
164718
135309
110417
135878
118839
118486
148066
106767
159659
114389
126009
88230
111042
145912
72102
126290
133200
142444
96975
104735
120335
78232
132573
175940
96988
63472
99652
144661
133471
146084
98289
115406
122120
134626
169318
98310
168745
170450
125613
127839
134666
116521
113378
111628
140945
120879
102166
100421
135141
176221
118193
96953
110824
116893
105812
149958
116488
147267
109403
98786
96829
109032
66548
81179
181007
100171
96986
130944
109975
80758
117372
140888
134029
117376
99619
117365
149312
121055
145894
112096
114639
113349
131515
143078
88142
93808
138933
115945
145897
146311
119568
93474
121438
132289
155892
150224
181085
112610
111697
136015
134825
118062
98364
106002
140595
112033
93794
112029
80825
99674
123552
144855
150984
122668
105597
102650
134590
148165
78115
141204
122621
110766
110490
137040
147394
76036
105616
129228
139229
142501
123316
126449
85426
133106
78109
104714
142923
136343
135639
106080
112808
97915
106171
141965
130159
135935
118317
147035
110111
100274
99695
91813
103063
84311
93404
127520
101264
88953
143025
72316
123433
144998
77780
108731
111763
89574
119719
95100
140149
116898
141189
127584
142439
145870
139983
114310
162405
109521
162366
149548
121541
105395
126267
144399
95364
107167
147573
163490
149655
143892
115012
119655
107551
84008
104801
103478
149533
97714
151021
104334
116763
98253
108557
140095
107447
117153
114644
175968
66481
114653
147584
134882
110870
66883
175962
77033
99106
147017
99689
118585
108296
144729
100663
152598
145857
157368
126007
132122
76697
75682
145844
74476
74604
101959
107885
86049
139761
100232
106958
129498
105234
168916
137154
142828
145680
145874
64552
146238
67511
148445
102241
110740
118367
161072
104541
92102
149935
132424
142598
97094
77222
108844
99255
82478
119358
143472
136021
147887
102092
143479
112926
99842
147905
111224
103392
98082
110216
134595
126501
146556
180932
144653
123150
120076
73722
120106
134184
113824
85372
108960
84867
99097
112140
99552
143569
124945
149469
143373
109902
160932
147245
103353
124934
96857
61860
135981
160040
122354
175924
152328
117942
105878
140839
81676
98610
141598
115278
115990
144825
115138
116693
146248
120781
136271
77822
82168
160924
123773
180919
77093
80324
157250
114156
149611
113901
142905
101448
102675
133656
101758
100831
103014
79353
137111
84109
106355
77543
153643
96940
125909
87867
110809
109842
150027
138440
132419
93328
75556
141383
75041
110125
63590
124060
130483
107246
91865
90854
137851
134092
80622
147492
74892
79798
90722
113616
95707
134227
129164
86067
60831
123828
107427
102081
128001
128615
99571
134120
125844
141614
108218
78719
118530
133401
138930
92372
136455
134773
108941
97684
107674
105803
146162
133482
123850
149346
91767
127155
155498
162697
139611
101941
134066
112194
155040
115362
148958
141470
141631
103906
129046
135986
135948
130161
105924
112389
136023
99042
105283
136485
98347
103459
127746
74244
115040
99626
133383
139474
71972
132124
102260
78235
110841
108107
160168
108830
148407
102811
152903
107220
128579
158195
180991
65751
180940
102585
180976
107117
81445
110874
160945
109242
104726
149628
93797
67738
78975
125952
122311
143410
99296
133981
155473
103507
140012
138999
83031
137872
106174
88724
74738
93992
143778
147647
83851
96950
138347
106683
142463
146006
80153
69385
74317
125444
97676
143657
151390
113390
134647
128498
67576
132177
128312
92569
96970
133386
133358
80705
122323
101656
97001
85977
74601
96942
122971
150271
99852
172366
108290
82674
96940
133633
106890
164117
128204
101764
97966
97228
101693
138343
105725
144702
175983
125327
125988


==> data/local_nw_ampl1_distribution.csv <==
,CorrectX,CorrectY,IncorrectX,IncorrectY
0,36309.68714131093,1.1958007324970443e-09,44865.39975314615,1.6369700614866727e-09
1,37183.454104714845,1.8251918223245186e-09,45692.571614923574,2.4974794038447307e-09
2,38057.22106811876,2.7485997264324536e-09,46519.743476701,3.758143395173567e-09
3,38930.98803152266,4.084509611905717e-09,47346.91533847843,5.5781436516515875e-09
4,39804.754994926574,5.990530388219996e-09,48174.08720025585,8.167443808046711e-09
5,40678.521958330486,8.672770904317809e-09,49001.25906203328,1.1797735796498028e-08
6,41552.2889217344,1.2396137370039369e-08,49828.4309238107,1.6813733647665577e-08
7,42426.0558851383,1.7495138233448414e-08,50655.602785588126,2.364399767604833e-08
8,43299.822848542215,2.4384566652971674e-08,51482.77464736556,3.281020038325589e-08
9,44173.58981194613,3.3569193857752605e-08,52309.94650914298,4.493350177164315e-08
10,45047.35677535004,4.5651370101562905e-08,53137.118370920405,6.073653161580881e-08
11,45921.123738753944,6.133522392734757e-08,53964.29023269783,8.103943146920048e-08
12,46794.890702157856,8.142601419151856e-08,54791.46209447525,1.0674854130429751e-07
13,47668.65766556177,1.0682316820368935e-07,55618.633956252685,1.3883666673253659e-07
14,48542.42462896568,1.385056803997404e-07,56445.80581803011,1.7831445459310295e-07
15,49416.19159236959,1.7750889035603537e-07,57272.97767980753,2.2619322841057429e-07
16,50289.9585557735,2.2489223251726983e-07,58100.14954158496,2.8344064268285467e-07
17,51163.72551917741,2.816983526114585e-07,58927.32140336238,3.509316151382785e-07
18,52037.49248258132,3.4890498122242675e-07,59754.49326513981,4.2939805817449256e-07
19,52911.259445985226,4.2737206428747755e-07,60581.665126917236,5.193817954248672e-07
20,53785.026409389146,5.177877501542215e-07,61408.83698869466,6.211955487422691e-07
21,54658.79337279305,6.206177629145336e-07,62236.00885047209,7.348968640833389e-07
22,55532.56033619696,7.36063271204112e-07,63063.18071224951,8.602792073960294e-07
23,56406.327299600875,8.640324151803878e-07,63890.35257402694,9.968831726205244e-07
24,57280.09426300478,1.004130044943177e-06,64717.524435804364,1.1440288651180372e-06
25,58153.86122640869,1.1556688873266882e-06,65544.69629758179,1.3008682166926792e-06
26,59027.6281898126,1.317703334088673e-06,66371.86815935922,1.4664535046787188e-06
27,59901.39515321651,1.489084493589221e-06,67199.04002113664,1.6398160034260011e-06
28,60775.16211662043,1.668532351002454e-06,68026.21188291407,1.8200468319098585e-06
29,61648.92908002433,1.8547182164258911e-06,68853.3837446915,2.006370990737096e-06
30,62522.696043428245,2.0463485331339667e-06,69680.55560646892,2.198205544340269e-06
31,63396.46300683216,2.2422399814499723e-06,70507.72746824635,2.395194019445669e-06
32,64270.22997023606,2.441375969905268e-06,71334.89933002376,2.597211331228852e-06
33,65143.99693363998,2.64293621857649e-06,72162.0711918012,2.8043367300388267e-06
34,66017.76389704389,2.8462941643201875e-06,72989.24305357863,3.016796057300815e-06
35,66891.53086044779,3.050981078966862e-06,73816.41491535604,3.2348785728058603e-06
36,67765.29782385171,3.256620602670718e-06,74643.58677713347,3.4588372705381024e-06
37,68639.06478725561,3.4628422141141124e-06,75470.75863891089,3.688784438981389e-06
38,69512.83175065953,3.6691862798170745e-06,76297.93050068832,3.9245958082050986e-06
39,70386.59871406344,3.8750160801312995e-06,77125.10236246575,4.165836643682483e-06
40,71260.36567746734,4.079453081388108e-06,77952.27422424317,4.411721449141307e-06
41,72134.13264087125,4.281350430137285e-06,78779.44608602059,4.661115586237013e-06
42,73007.89960427517,4.479316194157103e-06,79606.61794779802,4.912582387145116e-06
43,73881.66656767909,4.6717925723159565e-06,80433.78980957545,5.164473720291253e-06
44,74755.43353108299,4.857190709493643e-06,81260.96167135288,5.415056139479599e-06
45,75629.2004944869,5.034073637169208e-06,82088.1335331303,5.6626594829987156e-06
46,76502.9674578908,5.201373052144479e-06,82915.30539490771,5.905830886606842e-06
47,77376.73442129472,5.358619956097994e-06,83742.47725668515,6.143475324417887e-06
48,78250.50138469864,5.506165291634714e-06,84569.64911846258,6.3749644593917806e-06
49,79124.26834810255,5.645365108176111e-06,85396.82098024001,6.600198898350597e-06
50,79998.03531150645,5.778705710181413e-06,86223.99284201743,6.819614625479392e-06
51,80871.80227491035,5.9098476643537996e-06,87051.16470379484,7.034131736608427e-06
52,81745.56923831427,6.043573223719485e-06,87878.33656557227,7.245051568445643e-06
53,82619.3362017182,6.185629226823381e-06,88705.5084273497,7.45391566251857e-06
54,83493.1031651221,6.342466271245291e-06,89532.68028912714,7.662345475267345e-06
55,84366.870128526,6.5208842700911785e-06,90359.85215090455,7.871884331520765e-06
56,85240.63709192991,6.727603650822095e-06,91187.02401268197,8.083862256803745e-06
57,86114.40405533383,6.968789695375845e-06,92014.1958744594,8.299300050090615e-06
58,86988.17101873773,7.249564098897432e-06,92841.36773623683,8.518861944398997e-06
59,87861.93798214165,7.573542028144632e-06,93668.53959801426,8.742857666446437e-06
60,88735.70494554556,7.942434164308444e-06,94495.71145979168,8.971286203152528e-06
61,89609.47190894946,8.355750953908544e-06,95322.8833215691,9.203906707401583e-06
62,90483.23887235337,8.81064035268759e-06,96150.05518334653,9.440318042528597e-06
63,91357.00583575729,9.301880864906152e-06,96977.22704512396,9.680028229782443e-06
64,92230.7727991612,9.822039210383846e-06,97804.39890690139,9.922498551515994e-06
65,93104.53976256511,1.0361787500972242e-05,98631.57076867881,1.0167153551496443e-05
66,93978.30672596901,1.0910359790483978e-05,99458.74263045623,1.0413356328985649e-05
67,94852.07368937292,1.1456113967949797e-05,100285.91449223366,1.0660356673700696e-05
68,95725.84065277684,1.1987153950316175e-05,101113.08635401109,1.0907226071492829e-05
69,96599.60761618076,1.249196055586803e-05,101940.25821578852,1.1152797115722425e-05
70,97473.37457958466,1.2959978390442296e-05,102767.43007756594,1.1395624697309186e-05
71,98347.14154298857,1.3382110943287556e-05,103594.60193934335,1.1633982580643462e-05
72,99220.90850639247,1.3751086432547793e-05,104421.77380112078,1.1865902391401253e-05
73,100094.67546979639,1.4061671514409699e-05,105248.94566289822,1.208925398214119e-05
74,100968.44243320031,1.4310726876636188e-05,106076.11752467565,1.2301858203471644e-05
75,101842.20939660422,1.449711571470236e-05,106903.28938645306,1.2501616833782472e-05
76,102715.97636000812,1.4621490874702522e-05,107730.46124823048,1.2686640993430121e-05
77,103589.74332341203,1.4685997147499112e-05,108557.63311000791,1.2855359406238379e-05
78,104463.51028681594,1.4693930589281032e-05,109384.80497178534,1.300659133045455e-05
79,105337.27725021985,1.4649396447218544e-05,110211.97683356277,1.3139575200885661e-05
80,106211.04421362377,1.4557001773123343e-05,111039.14869534019,1.3253951868621098e-05
81,107084.81117702767,1.4421609330770124e-05,111866.32055711762,1.3349709404579295e-05
82,107958.57814043158,1.4248167636445815e-05,112693.49241889504,1.342710334773511e-05
83,108832.3451038355,1.4041619767922909e-05,113520.66428067247,1.3486570844427737e-05
84,109706.1120672394,1.3806882630612782e-05,114347.8361424499,1.352865855045591e-05
85,110579.87903064332,1.3548879974706092e-05,115175.00800422732,1.3553982160167805e-05
86,111453.64599404723,1.3272607359907123e-05,116002.17986600475,1.3563230221835055e-05
87,112327.41295745113,1.2983205636013914e-05,116829.35172778217,1.3557217216872523e-05
88,113201.17992085505,1.2686021019818742e-05,117656.5235895596,1.3536981824126356e-05
89,114074.94688425896,1.2386633820458172e-05,118483.69545133703,1.3503917193700248e-05
90,114948.71384766286,1.2090843437316359e-05,119310.86731311445,1.345991230523981e-05
91,115822.48081106678,1.180460355290366e-05,120138.03917489188,1.3407478335438001e-05
92,116696.24777447068,1.1533907701193444e-05,120965.2110366693,1.3349832347115264e-05
93,117570.0147378746,1.128463101877569e-05,121792.38289844673,1.3290913016344006e-05
94,118443.78170127851,1.1062338583714136e-05,122619.55476022416,1.3235309462694968e-05
95,119317.54866468241,1.0872074089735434e-05,123446.72662200157,1.3188093899114075e-05
96,120191.31562808633,1.0718144600311445e-05,124273.898483779,1.3154560623980556e-05
97,121065.08259149024,1.0603917782074478e-05,125101.07034555642,1.3139886326059996e-05
98,121938.84955489416,1.0531647398139781e-05,125928.24220733385,1.3148738091242297e-05
99,122812.61651829806,1.0502341064410008e-05,126755.41406911128,1.3184864294085045e-05
100,123686.38348170197,1.0515681489654317e-05,127582.5859308887,1.3250708444689047e-05
101,124560.15044510589,1.0570008822008125e-05,128409.75779266613,1.334708626240061e-05
102,125433.91740850979,1.0662367530944239e-05,129236.92965444355,1.3472961602817637e-05
103,126307.6843719137,1.0788616711890683e-05,130064.10151622098,1.3625347860862046e-05
104,127181.45133531762,1.094359808002599e-05,130891.27337799841,1.3799349176883941e-05
105,128055.21829872152,1.1121351510376175e-05,131718.4452397758,1.3988341682905387e-05
106,128928.98526212544,1.1315364094553852e-05,132545.61710155325,1.4184280867833897e-05
107,129802.75222552934,1.1518835652889058e-05,133372.78896333068,1.4378108637934386e-05
108,130676.51918893325,1.1724941809255246e-05,134199.9608251081,1.4560224301264692e-05
109,131550.28615233715,1.192707543583304e-05,135027.13268688554,1.4720978595891642e-05
110,132424.05311574106,1.2119048775091186e-05,135854.30454866297,1.4851149543517796e-05
111,133297.82007914496,1.2295241983065459e-05,136681.4764104404,1.4942363255897908e-05
112,134171.5870425489,1.2450689137982471e-05,137508.6482722178,1.4987431156187434e-05
113,135045.3540059528,1.2581099571500749e-05,138335.82013399524,1.4980586187863051e-05
114,135919.12096935674,1.2682820051456856e-05,139162.99199577267,1.4917612900842533e-05
115,136792.88793276064,1.2752750945952967e-05,139990.16385755007,1.4795878121401175e-05
116,137666.65489616455,1.278823592688519e-05,140817.3357193275,1.4614278633905068e-05
117,138540.42185956845,1.2786948917240307e-05,141644.50758110493,1.4373128685719003e-05
118,139414.18882297236,1.2746802939276396e-05,142471.67944288236,1.4074012477824725e-05
119,140287.95578637626,1.26659027714746e-05,143298.8513046598,1.371962508861089e-05
120,141161.72274978017,1.2542556922816628e-05,144126.02316643723,1.331362012452041e-05
121,142035.48971318407,1.2375355063797236e-05,144953.19502821466,1.2860474973127504e-05
122,142909.256676588,1.2163305974482013e-05,145780.36688999206,1.2365376358161767e-05
123,143783.0236399919,1.1906019951510168e-05,146607.5387517695,1.1834121524076206e-05
124,144656.7906033958,1.160391027416129e-05,147434.71061354692,1.127302514280741e-05
125,145530.55756679975,1.1258382409836869e-05,148261.88247532432,1.06888198038146e-05
126,146404.32453020365,1.0871978310407672e-05,149089.05433710176,1.008853897763528e-05
127,147278.09149360756,1.0448446870649783e-05,149916.2261988792,9.479375259688068e-06
128,148151.85845701146,9.99272002157285e-06,150743.39806065662,8.868512600723382e-06
129,149025.62542041537,9.510785857136866e-06,151570.56992243405,8.262937874579092e-06
130,149899.39238381927,9.009463872923518e-06,152397.74178421148,7.669243198581835e-06
131,150773.15934722318,8.496100740475337e-06,153224.9136459889,7.093434746663432e-06
132,151646.9263106271,7.978215994713904e-06,154052.0855077663,6.540765584875383e-06
133,152520.69327403101,7.463133897156805e-06,154879.25736954375,6.01560900256633e-06
134,153394.46023743492,6.9576395347594164e-06,155706.42923132118,5.5213851049589e-06
135,154268.22720083885,6.4676937192109795e-06,156533.60109309858,5.060547704735858e-06
136,155141.99416424276,5.9982330906396174e-06,157360.772954876,4.6346317279394045e-06
137,156015.76112764666,5.553070331074471e-06,158187.94481665344,4.244354478848152e-06
138,156889.52809105057,5.134896344756108e-06,159015.11667843087,3.889758176682789e-06
139,157763.29505445447,4.745373605059117e-06,159842.2885402083,3.570376963466482e-06
140,158637.06201785838,4.385299379287897e-06,160669.46040198574,3.2854095603909297e-06
141,159510.82898126228,4.054810570525751e-06,161496.63226376317,3.0338790484493193e-06
142,160384.5959446662,3.7535991999732545e-06,162323.80412554057,2.8147636724878614e-06
143,161258.36290807012,3.4811091615900043e-06,163150.975987318,2.627086663815772e-06
144,162132.12987147403,3.236690257840731e-06,163978.14784909543,2.4699582323983106e-06
145,163005.89683487796,3.0196936342354587e-06,164805.31971087283,2.3425684283688516e-06
146,163879.66379828186,2.829502254318481e-06,165632.49157265027,2.2441348890654617e-06
147,164753.43076168577,2.6654996184557162e-06,166459.6634344277,2.1738140612669894e-06
148,165627.19772508967,2.5269882912815403e-06,167286.83529620513,2.130587962624815e-06
149,166500.96468849358,2.4130760168069523e-06,168114.00715798256,2.1131407275109097e-06
150,167374.73165189748,2.3225506973058795e-06,168941.17901976,2.119740019722495e-06
151,168248.4986153014,2.2537661204230623e-06,169768.35088153742,2.148137944507716e-06
152,169122.2655787053,2.204558228256235e-06,170595.52274331482,2.1955044806401987e-06
153,169996.0325421092,2.1722074077722014e-06,171422.69460509226,2.2584038420505035e-06
154,170869.7995055131,2.1534564086249926e-06,172249.8664668697,2.3328207496092544e-06
155,171743.56646891707,2.144586818065714e-06,173077.0383286471,2.4142395471377548e-06
156,172617.33343232097,2.141550301890729e-06,173904.21019042452,2.4977746609704245e-06
157,173491.10039572488,2.1401447461647593e-06,174731.38205220195,2.5783463530898527e-06
158,174364.86735912878,2.1362205782270593e-06,175558.55391397938,2.650891381020562e-06
159,175238.6343225327,2.1258993250517624e-06,176385.72577575681,2.7105944276966644e-06
160,176112.4012859366,2.105785126761186e-06,177212.89763753425,2.753123396886824e-06
161,176986.1682493405,2.0731505258898093e-06,178040.06949931168,2.774850254569866e-06
162,177859.9352127444,2.0260802827806885e-06,178867.2413610891,2.7730393182716406e-06
163,178733.7021761483,1.963560942346214e-06,179694.41322286654,2.7459868905735283e-06
164,179607.4691395522,1.8855089743846615e-06,180521.5850846439,2.6930998360036447e-06
165,180481.23610295617,1.7927360018254504e-06,181348.75694642134,2.614905824051884e-06
166,181355.00306636008,1.686855336615301e-06,182175.92880819878,2.5129940038506746e-06
167,182228.77002976398,1.5701391818713057e-06,183003.1006699762,2.3898911754654675e-06
168,183102.5369931679,1.4453399158123461e-06,183830.27253175364,2.2488843414188015e-06
169,183976.3039565718,1.3154914545327681e-06,184657.44439353107,2.0938051566749724e-06
170,184850.0709199757,1.1837075729968148e-06,185484.6162553085,1.9287946874435284e-06
171,185723.8378833796,1.0529932203694708e-06,186311.78811708593,1.7580677170055718e-06
172,186597.6048467835,9.260824716353059e-07,187138.95997886336,1.585694568323214e-06
173,187471.3718101874,8.053131644110189e-07,187966.1318406408,1.4154153093545002e-06
174,188345.13877359132,6.9254395847791e-07,188793.30370241817,1.2504967731515323e-06
175,189218.90573699522,5.891150675301537e-07,189620.4755641956,1.0936377205564352e-06
176,190092.67270039918,4.958497751106741e-07,190447.64742597303,9.469223987309935e-07
177,190966.4396638031,4.1309050070837457e-07,191274.81928775046,8.118183304175292e-07
178,191840.206627207,3.40760926743832e-07,192101.9911495279,6.892108674621103e-07
179,192713.9735906109,2.784446594196385e-07,192929.16301130533,5.794650983527676e-07
180,193587.7405540148,2.25471028888397e-07,193756.33487308276,4.825051245112175e-07
181,194461.5075174187,1.8099974175909696e-07,194583.5067348602,3.9790132799519365e-07
182,195335.2744808226,1.440978856928929e-07,195410.67859663762,3.2495772385306056e-07
183,196209.04144422652,1.1380491275965695e-07,196237.85045841505,2.6279344513140535e-07
184,197082.80840763042,8.918337029150888e-08,197065.02232019242,2.1041448360006291e-07
185,197956.57537103433,6.935504020746578e-08,197892.19418196985,1.6677371127967333e-07
186,198830.3423344383,5.352361392965535e-08,198719.3660437473,1.3081874531946917e-07
187,199704.1092978422,4.09859913074163e-08,199546.53790552472,1.0152830770982828e-07
188,200577.8762612461,3.113475805605733e-08,200373.70976730215,7.793838003321396e-08
189,201451.64322465,2.3454443248886955e-08,201200.88162907958,5.9159734318350825e-08
190,202325.4101880539,1.751390095891781e-08,202028.053490857,4.438843821944746e-08
191,203199.1771514578,1.29567235089479e-08,202855.22535263444,3.291079341172813e-08
192,204072.94411486172,9.491091487265321e-09,203682.39721441187,2.41039601882748e-08
193,204946.71107826562,6.879985134954172e-09,204509.5690761893,1.7433311061846724e-08
194,205820.47804166953,4.932278388101518e-09,205336.74093796668,1.244737518519162e-08
195,206694.24500507343,3.4949357119317513e-09,206163.9127997441,8.771093414400248e-09
196,207568.0119684774,2.4463335507899323e-09,206991.08466152154,6.0979953149853334e-09
197,208441.7789318813,1.6906175284255335e-09,207818.25652329897,4.18182198382206e-09
198,209315.5458952852,1.1529607246743238e-09,208645.4283850764,2.828039763513681e-09
199,210189.31285868908,7.755838582233603e-10,209472.60024685384,1.8856112144693494e-09


==> data/memcached-eviction.csv <==
Limit,Time,Var
2,1.2,0.13333333333333333
4,2.5,0.16666666666666666
8,5.2,0.20000000000000007
16,10.1,0.2768874620972691
32,19.2,0.5537749241945384
64,37.3,0.7461009761866464
128,75.9,2.7586228448267427
256,151.2,2.284245559868242
512,288.5,2.922137725859081
1024,509.3,6.142836840128864


==> data/pages_to_scan_timing_diff/results.txt <==
x,y,label
100,596.9126026422727,596.9
1000,61.66682868327273,61.6
10000,6.9043072750,6.9
25000,3.623887680090909,3.6
50000,2.2922716576363635,2.29
100000,1.6190761484545455,1.61


==> data/php_timestamps_stacked.csv <==
,0,1,2,3
0,414698.0,497933.0,359590.0,344581.0
1,457261.0,658172.0,411307.0,414885.0
2,418323.0,500370.0,384660.0,391369.0
3,456395.0,589036.0,345482.0,322095.0
4,332624.0,375810.0,302932.0,335067.0
5,340968.0,561359.0,333272.0,440218.0
6,459493.0,554785.0,385480.0,367785.0
7,407739.0,646875.0,402126.0,327458.0
8,429617.0,503169.0,386596.0,387967.0
9,328792.0,549662.0,455524.0,411724.0
10,435064.0,538253.0,432304.0,380437.0
11,415208.0,635040.0,411326.0,398049.0
12,451051.0,504990.0,424383.0,433397.0
13,420071.0,546084.0,454306.0,441746.0
14,439035.0,438426.0,501944.0,494088.0
15,449986.0,578671.0,431512.0,335386.0
16,428741.0,564642.0,418118.0,425267.0
17,298728.0,644735.0,409833.0,318688.0
18,440862.0,501062.0,405626.0,439152.0
19,485966.0,482952.0,460753.0,433914.0
20,448938.0,494842.0,410737.0,382580.0
21,352744.0,378958.0,530068.0,397396.0
22,375644.0,452340.0,335537.0,426326.0
23,351827.0,541399.0,382114.0,313060.0
24,426066.0,662218.0,430691.0,371079.0
25,371083.0,552733.0,417394.0,483911.0
26,441781.0,563072.0,518323.0,419421.0
27,381917.0,642622.0,412685.0,428035.0
28,425564.0,403924.0,433778.0,379424.0
29,515117.0,516947.0,405195.0,345989.0
30,378442.0,575783.0,329482.0,462441.0
31,397133.0,460983.0,317937.0,464449.0
32,405711.0,608213.0,318011.0,393662.0
33,377599.0,478499.0,334033.0,443407.0
34,334737.0,607122.0,406947.0,391481.0
35,329631.0,554191.0,395659.0,393546.0
36,415269.0,575097.0,424943.0,370054.0
37,420654.0,536594.0,502809.0,401040.0
38,344337.0,457068.0,330781.0,384960.0
39,432323.0,391551.0,313688.0,393666.0
40,390749.0,403320.0,333926.0,448460.0
41,390684.0,636134.0,396645.0,421921.0
42,417021.0,411370.0,395448.0,332286.0
43,397655.0,684798.0,398735.0,459521.0
44,311595.0,650802.0,326767.0,405547.0
45,416352.0,558798.0,403058.0,392431.0
46,421247.0,537096.0,405222.0,406395.0
47,402354.0,658003.0,432239.0,517733.0
48,377371.0,574799.0,475390.0,487942.0
49,473714.0,542839.0,401305.0,424250.0
50,436468.0,402749.0,378852.0,384404.0
51,337932.0,547670.0,324602.0,332313.0
52,421262.0,566477.0,465498.0,473744.0
53,463949.0,513596.0,428656.0,336459.0
54,418428.0,523928.0,397833.0,450587.0
55,349353.0,397673.0,331485.0,445244.0
56,426563.0,681984.0,397994.0,471543.0
57,481779.0,562323.0,391693.0,342022.0
58,489806.0,611462.0,401758.0,381407.0
59,328676.0,450906.0,403562.0,352746.0
60,332116.0,496856.0,311970.0,389780.0
61,422358.0,655746.0,414706.0,357202.0
62,397550.0,373344.0,366925.0,332670.0
63,351706.0,540189.0,428317.0,412808.0
64,407680.0,499093.0,475764.0,453546.0
65,449293.0,386566.0,420953.0,336907.0
66,362913.0,476059.0,381931.0,312534.0
67,489009.0,538740.0,450308.0,409285.0
68,484713.0,638370.0,356607.0,338710.0
69,403222.0,477833.0,457060.0,398198.0
70,363965.0,465366.0,340633.0,445025.0
71,426922.0,494150.0,413562.0,414471.0
72,393678.0,651642.0,338698.0,407092.0
73,491993.0,614401.0,389246.0,380329.0
74,435034.0,519899.0,434494.0,446311.0
75,416528.0,623642.0,358655.0,336134.0
76,372531.0,575806.0,360663.0,341168.0
77,360440.0,462480.0,402984.0,405520.0
78,440150.0,528208.0,437839.0,323845.0
79,591428.0,627444.0,444780.0,414008.0
80,410356.0,502545.0,392927.0,412704.0
81,474178.0,521609.0,466706.0,367386.0
82,343170.0,379111.0,428344.0,478401.0
83,418995.0,560365.0,432634.0,392291.0
84,329842.0,654302.0,358280.0,307012.0
85,311844.0,498846.0,491630.0,462683.0
86,406700.0,381681.0,326236.0,434159.0
87,461921.0,659488.0,415250.0,464306.0
88,414574.0,550588.0,411356.0,441994.0
89,467293.0,462017.0,409335.0,376007.0
90,461586.0,414310.0,405797.0,391804.0
91,368852.0,423923.0,401003.0,331779.0
92,435559.0,522219.0,373624.0,480643.0
93,426377.0,458823.0,339526.0,392877.0
94,380687.0,403938.0,396473.0,361250.0
95,421493.0,628348.0,418623.0,430104.0
96,321715.0,380942.0,425918.0,351897.0
97,440925.0,612688.0,308189.0,338844.0
98,382006.0,419978.0,375386.0,419931.0
99,430358.0,616839.0,420833.0,370886.0


==> data/vusion.csv <==
Offset,Without,With
0,78049.0,148004.0
1,65581.5,121194.0
2,76175.5,124442.0
3,77017.5,122028.5
4,65972.0,125853.0
5,69196.5,111409.0
6,60410.0,124460.0
7,79560.5,138149.0
8,63626.0,136526.0
9,76611.5,153178.0
10,73113.0,136005.0
11,65098.5,132278.0
12,82300.0,144818.0
13,63152.5,124798.5
14,79383.0,148859.0
15,92069.0,137940.0
16,62468.0,144586.0
17,80211.5,125651.5
18,64148.5,124181.0
19,66396.0,153220.5
20,62627.0,140427.0
21,67471.0,146931.0
22,61377.0,154133.0
23,74789.0,155286.0
24,66403.0,136153.5
25,61764.5,140222.0
26,62189.0,130925.0
27,71214.0,134424.5
28,76118.0,149544.0
29,74419.0,125214.0
30,69260.5,137676.0
31,70973.5,134820.0
32,73597.0,147052.0
33,72960.0,126581.0
34,78598.0,129725.0
35,67224.5,135032.0
36,74693.0,138748.0
37,69354.0,150260.0
38,76170.0,134951.0
39,72587.0,134908.5
40,66051.0,134883.0
41,73531.0,129006.0
42,64833.0,131470.0
43,87779.0,142979.0
44,67452.0,123147.5
45,87083.0,141874.0
46,66654.5,133881.0
47,80667.0,148428.0
48,66112.5,144584.0
49,74781.0,145000.0
50,77226.0,134498.5
51,69720.0,128977.0
52,77644.0,148466.0
53,62081.0,135564.0
54,74703.0,158338.0
55,72371.5,139858.0
56,71577.0,128814.5
57,68237.0,142876.0
58,59370.5,137889.0
59,70197.0,126882.5
60,62350.0,141155.0
61,69419.0,150156.0
62,64052.0,129476.0
63,62300.0,143502.0
64,64714.0,140475.5
65,73981.5,143728.0
66,73998.5,135803.0
67,70025.0,138010.0
68,76251.5,131950.0
69,72373.0,138889.0
70,74216.0,133744.0
71,69060.5,140562.0
72,60902.0,144861.0
73,78670.0,142396.0
74,60917.0,133270.5
75,73979.0,136023.0
76,81253.5,150693.0
77,69906.0,145707.0
78,74097.0,140120.0
79,81015.0,142024.0
80,67561.5,127100.0
81,64010.0,131545.0
82,63537.0,144813.0
83,68394.5,146079.0
84,71457.5,129617.0
85,62286.0,146134.0
86,79516.0,140383.0
87,86447.0,129244.5
88,72335.5,120119.0
89,80061.5,158133.5
90,72828.0,138191.0
91,65900.0,135119.0
92,62915.5,136011.5
93,60623.0,144995.0
94,69713.5,140186.0
95,64162.0,137235.0
96,71091.5,131317.0
97,66538.0,132416.5
98,68005.0,147925.0
99,67412.0,142042.5
100,72577.5,140157.0
101,65698.5,136368.0
102,59688.0,125747.0
103,72214.5,122614.5
104,77994.0,157092.0
105,70154.0,133690.0
106,132668.0,147588.0
107,87525.0,118882.0
108,75959.0,137006.5
109,74566.0,126324.0
110,62404.0,136849.5
111,62340.0,139491.5
112,62385.0,118551.5
113,70985.0,122388.5
114,68515.0,131281.0
115,66145.5,146698.5
116,59408.5,151832.0
117,59445.5,132934.0
118,80484.0,133879.0
119,84053.0,126487.0
120,70860.0,149060.0
121,69884.0,150400.0
122,80368.5,145271.0
123,66215.0,134068.0
124,66981.0,150027.0
125,63617.5,144578.0
126,68444.0,126275.0
127,78961.0,148995.0
128,65717.5,128502.0
129,64309.0,124972.0
130,79378.0,151685.5
131,72942.0,146360.0
132,66384.0,146995.0
133,69811.0,143917.0
134,68858.0,159123.5
135,69778.5,147908.0
136,68667.5,149037.0
137,66400.0,134305.0
138,57452.0,137968.0
139,72653.5,128353.0
140,77427.0,125237.0
141,64931.0,136377.0
142,72818.5,152609.5
143,58584.0,141478.0
144,68308.0,142416.0
145,65970.0,123249.0
146,74921.0,151686.0
147,72066.5,141338.0
148,62663.0,122792.0
149,76875.5,133370.5
150,68311.5,136023.0
151,64413.0,119352.5
152,64848.0,129149.0
153,63497.0,147275.0
154,66108.0,150791.5
155,69940.5,139858.5
156,83980.0,132250.0
157,62383.0,133947.0
158,83369.0,146736.5
159,62401.0,134777.0
160,66146.0,142234.0
161,57761.5,123303.5
162,69096.0,146032.0
163,60007.0,120073.0
164,67278.0,132482.0
165,65953.0,132227.0
166,73731.0,120321.5
167,67161.0,127692.5
168,60089.5,143936.0
169,66859.0,144859.0
170,64718.5,135070.0
171,57447.0,130283.0
172,79582.0,131314.5
173,80425.0,143724.5
174,63528.0,140203.0
175,68192.0,146367.0
176,76503.0,126064.0
177,81263.0,144637.0
178,64775.0,118809.0
179,81685.5,128880.5
180,74139.5,143019.0
181,62617.0,148827.5
182,68413.0,135477.5
183,82133.0,152503.0
184,58704.0,134924.0
185,67982.0,149037.5
186,67275.0,121803.0
187,65036.5,130338.5
188,69097.5,125417.0
189,84316.0,128183.0
190,79778.0,132497.5
191,66275.0,122831.0
192,75857.5,121350.0
193,71093.5,129057.0
194,76618.0,142622.0
195,63833.0,124260.5
196,70878.5,148078.0
197,71231.0,132142.0
198,60954.0,130695.0
199,72513.0,144738.0
200,69910.0,128828.0
201,63533.5,123481.0
202,63686.5,136943.0
203,73642.0,150246.0
204,62167.0,125265.5
205,69184.0,142816.0
206,78912.0,129744.0
207,72892.0,145200.0
208,62951.0,161743.0
209,76228.0,143272.5
210,73625.0,137644.0
211,69583.5,147205.0
212,70049.5,145547.0
213,62190.0,141450.0
214,72673.0,130578.0
215,73949.5,133791.0
216,63164.0,144922.5
217,69676.0,132711.0
218,67686.0,133552.0
219,73477.0,135624.0
220,65954.0,127372.0
221,70959.0,134918.5
222,75965.0,137017.5
223,70873.5,145028.0
224,70288.5,122547.5
225,71084.0,130543.0
226,72623.0,134285.5
227,75364.0,129733.0
228,62412.0,148111.0
229,70143.0,123733.0
230,77067.0,150967.0
231,61877.0,127477.0
232,72624.5,136465.0
233,63756.5,134372.5
234,77229.5,125638.5
235,62103.0,141706.0
236,66582.0,143593.0
237,64404.0,126160.0
238,70569.5,145536.0
239,76994.5,119257.5
240,68047.0,144592.5
241,62113.0,135155.0
242,69766.0,139381.0
243,74245.0,146136.5
244,66398.0,151969.0
245,80978.0,144945.5
246,78011.5,133883.0
247,65449.0,157398.0
248,88192.0,122056.5
249,69262.0,143758.0
250,79757.0,135862.0
251,85173.5,134109.5
252,59830.5,139586.5
253,62972.5,130533.0
254,76274.0,126825.5
255,62378.0,143235.5
256,69913.5,146364.0
257,74710.0,140794.0
258,78267.0,138921.0
259,88073.0,130829.0
260,70663.0,132494.0
261,76116.5,135092.0
262,55967.5,135045.0
263,67322.0,127324.0
264,70238.0,122779.0
265,83344.5,138415.0
266,61434.5,135983.0
267,62209.0,130515.5
268,59666.5,142863.0
269,60209.0,144639.5
270,78303.5,133373.0
271,65541.0,138670.0
272,63707.0,154223.0
273,79154.0,133945.0
274,67344.0,126155.0
275,72249.0,148492.0
276,62373.0,125244.0
277,71350.5,130224.0
278,65009.0,129204.5
279,65167.5,116858.0
280,71128.0,144671.0
281,66150.0,135366.5
282,68327.5,147306.5
283,63841.5,149140.0
284,81077.0,125186.0
285,78149.0,132481.5
286,84709.5,121441.5
287,72500.0,151485.0
288,67398.0,127620.0
289,75051.0,139588.5
290,69781.5,139177.0
291,66551.0,157678.0
292,63872.0,127537.0
293,65432.0,129838.0
294,77025.0,140067.0
295,67672.5,134277.0
296,84009.0,132412.0
297,63481.0,131700.5
298,73157.0,120034.0
299,72098.5,152835.5
300,62647.5,130122.0
301,83816.0,135942.0
302,66449.5,121463.0
303,67773.5,124318.0
304,65562.0,141635.5
305,70540.0,146820.0
306,67774.0,157685.0
307,76019.0,125004.0
308,60633.5,136520.0
309,74886.0,146762.0
310,69797.0,125943.5
311,70339.0,143381.0
312,70666.5,137614.5
313,75211.0,138215.5
314,68621.0,138441.5
315,60094.5,146064.0
316,75401.5,147366.5
317,64273.5,136543.5
318,73275.0,125076.5
319,74535.0,148300.5
320,67590.0,147894.0
321,71472.0,135950.0
322,68542.0,128751.0
323,62382.0,143777.0
324,80077.0,121337.0
325,69792.0,141422.0
326,66688.5,139254.0
327,75490.0,127034.0
328,67179.0,136833.5
329,74124.0,156075.0
330,72886.0,139171.5
331,70197.0,141189.0
332,71183.0,130411.0
333,68446.5,129973.5
334,75536.0,130075.5
335,74846.5,135651.0
336,69996.0,122359.0
337,71950.5,132480.0
338,59878.0,150920.0
339,61766.5,135048.0
340,72158.5,118425.5
341,70454.0,141998.0
342,66319.0,127748.0
343,62138.5,139933.0
344,69912.0,138102.0
345,67285.0,133850.0
346,58708.0,147058.0
347,74517.0,128594.0
348,67370.0,121426.0
349,61283.5,124898.0
350,67582.0,126193.0
351,64907.0,148035.0
352,84787.0,122366.0
353,77251.0,131558.0
354,73399.0,151685.0
355,61058.0,126921.0
356,64564.5,146082.0
357,66186.0,149871.0
358,79400.5,141567.0
359,76106.5,139995.5
360,67782.0,151375.0
361,70068.0,119331.0
362,74772.5,133849.0
363,71332.0,137783.0
364,68358.0,131408.5
365,68080.0,143920.0
366,81253.5,140964.0
367,62896.0,139539.0
368,63321.0,128168.0
369,61297.0,142680.0
370,70238.5,136039.0
371,68095.0,132361.0
372,75816.0,130474.0
373,60145.0,126983.0
374,68289.0,128974.0
375,62136.0,130790.0
376,68531.0,134015.0
377,81748.0,119767.0
378,72926.0,128927.0
379,68976.5,131644.0
380,67858.0,112354.0
381,71111.0,135937.0
382,79890.0,134452.0
383,83355.5,135759.0
384,69121.5,135848.0
385,69428.5,145924.0
386,92539.0,123165.0
387,66969.5,146626.0
388,76058.5,139724.0
389,63867.0,136315.0
390,61155.0,131387.5
391,74883.0,143804.0
392,64546.5,132728.0
393,85765.0,152352.0
394,62462.0,131777.5
395,61257.0,149803.5
396,68694.0,135553.5
397,60794.5,128676.0
398,64498.0,140670.0
399,76243.0,145740.5
400,63413.0,136099.0
401,68161.0,157932.0
402,68362.5,150255.5
403,71893.0,136024.0
404,83974.0,137988.0
405,86368.0,128921.0
406,71999.0,153595.0
407,65140.5,128825.0
408,70787.0,145829.0
409,76498.5,127048.0
410,67610.5,132253.5
411,85065.0,128855.5
412,62366.0,151697.0
413,60904.0,122820.0
414,70443.0,136747.0
415,73925.0,134958.5
416,63588.0,142681.0
417,62747.5,123163.0
418,66935.0,131389.0
419,66270.0,158292.0
420,68019.5,136900.0
421,73749.0,141764.0
422,68837.0,146827.0
423,62619.0,141173.0
424,72432.0,136402.0
425,66224.5,138045.5
426,63963.5,134488.0
427,61526.5,141214.5
428,72063.5,147280.0
429,71505.5,122745.0
430,85208.0,145194.0
431,83396.0,124893.0
432,71276.5,143880.5
433,63392.0,130259.0
434,72506.0,135786.0
435,60988.0,136097.0
436,71361.5,133148.5
437,65111.0,149914.0
438,76148.0,133410.0
439,68676.0,122917.0
440,58311.5,132780.0
441,73514.0,141304.0
442,65669.5,144190.0
443,69416.5,141672.0
444,61539.0,144752.5
445,66512.0,138885.5
446,87537.0,146783.0
447,62916.0,139846.0
448,65814.5,134931.0
449,72230.0,128572.0
450,76082.5,127928.0
451,75638.0,121755.5
452,74666.0,151531.5
453,89822.5,152750.0
454,63723.5,144987.5
455,61257.5,141549.0
456,66197.0,124793.0
457,65373.5,139131.0
458,75136.0,126376.0
459,61963.0,128744.0
460,66816.0,138762.0
461,80055.5,146945.5
462,76274.0,121216.0
463,70427.0,145985.0
464,78442.0,142900.0
465,64074.5,122983.0
466,75422.5,140393.0
467,80582.0,131584.0
468,71152.0,123831.0
469,64946.0,148180.5
470,72947.0,132127.5
471,67308.0,136347.0
472,74697.0,116456.0
473,69238.0,116783.0
474,65077.0,116520.0
475,79878.0,145170.5
476,67396.0,135483.0
477,76628.0,119789.0
478,59548.0,130383.5
479,71219.0,142787.0
480,73813.5,146725.0
481,72262.5,123264.5
482,60979.0,135354.0
483,64886.0,133965.0
484,70638.0,153415.0
485,75450.0,126229.0
486,83684.0,118465.5
487,82375.0,131112.0
488,60777.0,135204.0
489,80229.0,126186.0
490,71255.0,145172.5
491,66157.0,124283.0
492,61368.0,146124.0
493,71958.0,145712.0
494,68589.5,129173.0
495,75865.5,130228.5
496,62871.5,140694.5
497,64437.0,123738.0
498,66470.5,145043.0
499,76870.5,136568.0
500,61250.0,131935.5
501,71381.5,126054.0
502,77386.0,141888.5
503,64876.0,144888.0
504,65798.0,122190.0
505,62209.0,125322.0
506,69446.0,126248.0
507,61439.5,124760.5
508,64994.5,129505.0
509,81593.0,109497.5
510,65711.5,123449.0
511,62368.5,121818.0

